Comparison-Based Indexing From First Principles

Basic assumptions about comparison-based indexing are laid down and a general design space is derived from these. An index structure spanning this design space (the sprawl) is described, along with an associated family of partitioning predicates, or regions (the ambits), as well as algorithms for search and, to some extent, construction. The sprawl of ambits forms a unification and generalization of current indexing methods, and a jumping-off point for future designs.

==> cantorlipse.dat <==
0.3895200	0.2750000
0.3900000	0.2742800
0.3902800	0.2740000
0.3910000	0.2731580
0.3911580	0.2730000
0.3916043	0.2720000
0.3920000	0.2713541
0.3922800	0.2710000
0.3930000	0.2702800
0.3932800	0.2700000
0.3937946	0.2690000
0.3940000	0.2685476
0.3943084	0.2680000
0.3950000	0.2672800
0.3952800	0.2670000
0.3958413	0.2660000
0.3960000	0.2656523
0.3963643	0.2650000
0.3970000	0.2642800
0.3972800	0.2640000
0.3978429	0.2630000
0.3980000	0.2626327
0.3983448	0.2620000
0.3990000	0.2612800
0.3992800	0.2610000
0.3997927	0.2600000
0.4000000	0.2595003
0.4002800	0.2590000
0.4010000	0.2582800
0.4012800	0.2580000
0.4016091	0.2570000
0.4020000	0.2563437
0.4022800	0.2560000
0.4030000	0.2550264
0.4030264	0.2550000
0.4035200	0.2540000
0.4040000	0.2532800
0.4042800	0.2530000
0.4048533	0.2520000
0.4050000	0.2516879
0.4054025	0.2510000
0.4060000	0.2502800
0.4062800	0.2500000
0.4066326	0.2490000
0.4070000	0.2483499
0.4072800	0.2480000
0.4078838	0.2470000
0.4080000	0.2468077
0.4084953	0.2460000
0.4090000	0.2452800
0.4092800	0.2450000
0.4096866	0.2440000
0.4100000	0.2433820
0.4102800	0.2430000
0.4108533	0.2420000
0.4110000	0.2417319
0.4114548	0.2410000
0.4120000	0.2402800
0.4122800	0.2400000
0.4125225	0.2390000
0.4130000	0.2382820
0.4132800	0.2380000
0.4138533	0.2370000
0.4140000	0.2365600
0.4142800	0.2360000
0.4149570	0.2350000
0.4150000	0.2349242
0.4154936	0.2340000
0.4160000	0.2332800
0.4162800	0.2330000
0.4165200	0.2320000
0.4170000	0.2312800
0.4172800	0.2310000
0.4177405	0.2300000
0.4180000	0.2294147
0.4182800	0.2290000
0.4188533	0.2280000
0.4190000	0.2275600
0.4192800	0.2270000
0.4198751	0.2260000
0.4200000	0.2257283
0.4204048	0.2250000
0.4210000	0.2246047
0.4220000	0.2244553
0.4230000	0.2241309
0.4232800	0.2240000
0.4240000	0.2234418
0.4250000	0.2235200
0.4260000	0.2238834
0.4270000	0.2238533
0.4280000	0.2231867
0.4282800	0.2230000
0.4285784	0.2220000
0.4290000	0.2215126
0.4300000	0.2212800
0.4303471	0.2210000
0.4310000	0.2207085
0.4318533	0.2200000
0.4320000	0.2199084
0.4327617	0.2200000
0.4330000	0.2200873
0.4340000	0.2202800
0.4350000	0.2205200
0.4360000	0.2208533
0.4364400	0.2210000
0.4370000	0.2212800
0.4380000	0.2214577
0.4390000	0.2216849
0.4398322	0.2220000
0.4400000	0.2221416
0.4410000	0.2221400
0.4412800	0.2220000
0.4420000	0.2212800
0.4422800	0.2210000
0.4428533	0.2200000
0.4430000	0.2195600
0.4432800	0.2190000
0.4438533	0.2180000
0.4440000	0.2175600
0.4442800	0.2170000
0.4448533	0.2160000
0.4450000	0.2155600
0.4452800	0.2150000
0.4458533	0.2140000
0.4460000	0.2138783
0.4470000	0.2136261
0.4480000	0.2132807
0.4484272	0.2130000
0.4490000	0.2125423
0.4500000	0.2123653
0.4510000	0.2125711
0.4520000	0.2128533
0.4530000	0.2121863
0.4532800	0.2120000
0.4537033	0.2110000
0.4540000	0.2103619
0.4542800	0.2100000
0.4550000	0.2095200
0.4560000	0.2094399
0.4568533	0.2090000
0.4570000	0.2087840
0.4580000	0.2082800
0.4590000	0.2082800
0.4600000	0.2085200
0.4610000	0.2086588
0.4620000	0.2088533
0.4624400	0.2090000
0.4630000	0.2092800
0.4640000	0.2092800
0.4650000	0.2094283
0.4660000	0.2095223
0.4670000	0.2097101
0.4680000	0.2098533
0.4684400	0.2100000
0.4690000	0.2102800
0.4700000	0.2102800
0.4710000	0.2102800
0.4720000	0.2105193
0.4730000	0.2105483
0.4740000	0.2106776
0.4750000	0.2108533
0.4760000	0.2109784
0.4760917	0.2110000
0.4770000	0.2112800
0.4780000	0.2112800
0.4790000	0.2112800
0.4800000	0.2113435
0.4810000	0.2115200
0.4820000	0.2115200
0.4830000	0.2116000
0.4840000	0.2116662
0.4850000	0.2116135
0.4859567	0.2110000
0.4860000	0.2108285
0.4862800	0.2100000
0.4868533	0.2090000
0.4870000	0.2085600
0.4872800	0.2080000
0.4875748	0.2070000
0.4880000	0.2062800
0.4882800	0.2060000
0.4885200	0.2050000
0.4888985	0.2040000
0.4890000	0.2036593
0.4892800	0.2030000
0.4897765	0.2020000
0.4900000	0.2014319
0.4902800	0.2010000
0.4905200	0.2000000
0.4910000	0.1991152
0.4911152	0.1990000
0.4913044	0.1980000
0.4918454	0.1970000
0.4920000	0.1965447
0.4922800	0.1960000
0.4925200	0.1950000
0.4930000	0.1941008
0.4931008	0.1940000
0.4932800	0.1930000
0.4937848	0.1920000
0.4940000	0.1914437
0.4942800	0.1910000
0.4945200	0.1900000
0.4948745	0.1890000
0.4950000	0.1886039
0.4952800	0.1880000
0.4955997	0.1870000
0.4960000	0.1862802
0.4962800	0.1860000
0.4968205	0.1850000
0.4970000	0.1848900
0.4980000	0.1846400
0.4988533	0.1840000
0.4990000	0.1837850
0.4998136	0.1830000
0.5000000	0.1828743
0.5010000	0.1828668
0.5020000	0.1828533
0.5030000	0.1825649
0.5038428	0.1820000
0.5040000	0.1815397
0.5042800	0.1810000
0.5045200	0.1800000
0.5050000	0.1793370
0.5056246	0.1790000
0.5060000	0.1788533
0.5070000	0.1781504
0.5072800	0.1780000
0.5078692	0.1770000
0.5080000	0.1769065
0.5090000	0.1768533
0.5100000	0.1767511
0.5110000	0.1766477
0.5120000	0.1766018
0.5130000	0.1765200
0.5140000	0.1765200
0.5150000	0.1764260
0.5160000	0.1762800
0.5170000	0.1762800
0.5172800	0.1760000
0.5180000	0.1756180
0.5186291	0.1750000
0.5190000	0.1742874
0.5192778	0.1740000
0.5192800	0.1730000
0.5196353	0.1720000
0.5200000	0.1712772
0.5202654	0.1710000
0.5202800	0.1700000
0.5206075	0.1690000
0.5210000	0.1681814
0.5211814	0.1680000
0.5212800	0.1670000
0.5218452	0.1660000
0.5220000	0.1658780
0.5230000	0.1655943
0.5238025	0.1650000
0.5240000	0.1644957
0.5242800	0.1640000
0.5250000	0.1633662
0.5260000	0.1632800
0.5270000	0.1632800
0.5275600	0.1630000
0.5280000	0.1628533
0.5290000	0.1621067
0.5291867	0.1620000
0.5292800	0.1610000
0.5295922	0.1600000
0.5299820	0.1590000
0.5300000	0.1589849
0.5310000	0.1582929
0.5312929	0.1580000
0.5320000	0.1575227
0.5325227	0.1570000
0.5330000	0.1563919
0.5334811	0.1560000
0.5340000	0.1557190
0.5350000	0.1555200
0.5360000	0.1552800
0.5370000	0.1552800
0.5375600	0.1550000
0.5380000	0.1548533
0.5390000	0.1545200
0.5400000	0.1542800
0.5410000	0.1542800
0.5414607	0.1540000
0.5420000	0.1537962
0.5430000	0.1535200
0.5440000	0.1532800
0.5446283	0.1530000
0.5450000	0.1528854
0.5460000	0.1525616
0.5470000	0.1522800
0.5480000	0.1522248
0.5482330	0.1520000
0.5490000	0.1516324
0.5500000	0.1512800
0.5510000	0.1512800
0.5512895	0.1510000
0.5520000	0.1506267
0.5530000	0.1502800
0.5540000	0.1501150
0.5541150	0.1500000
0.5550000	0.1495371
0.5560000	0.1492800
0.5565600	0.1490000
0.5570000	0.1488533
0.5580000	0.1485029
0.5590000	0.1482800
0.5592938	0.1480000
0.5600000	0.1476164
0.5610000	0.1472800
0.5615600	0.1470000
0.5620000	0.1468533
0.5630000	0.1464015
0.5640000	0.1461735
0.5641735	0.1460000
0.5650000	0.1455200
0.5660000	0.1452800
0.5662800	0.1450000
0.5670000	0.1445414
0.5680000	0.1442800
0.5683285	0.1440000
0.5690000	0.1436509
0.5700000	0.1432800
0.5703726	0.1430000
0.5710000	0.1427072
0.5720000	0.1422800
0.5723523	0.1420000
0.5730000	0.1416746
0.5740000	0.1412800
0.5742852	0.1410000
0.5750000	0.1405478
0.5760000	0.1402800
0.5762800	0.1400000
0.5770000	0.1395200
0.5780000	0.1392593
0.5782593	0.1390000
0.5790000	0.1384015
0.5796870	0.1380000
0.5800000	0.1378533
0.5810000	0.1372800
0.5813523	0.1370000
0.5820000	0.1366418
0.5830000	0.1362800
0.5832800	0.1360000
0.5840000	0.1354289
0.5847108	0.1350000
0.5850000	0.1348533
0.5860000	0.1342800
0.5862800	0.1340000
0.5870000	0.1335200
0.5878376	0.1330000
0.5880000	0.1328943
0.5890000	0.1322800
0.5892800	0.1320000
0.5900000	0.1315200
0.5907800	0.1310000
0.5910000	0.1308533
0.5920000	0.1302800
0.5922800	0.1300000
0.5930000	0.1293632
0.5935907	0.1290000
0.5940000	0.1287642
0.5950000	0.1282126
0.5952126	0.1280000
0.5960000	0.1272800
0.5962800	0.1270000
0.5970000	0.1264015
0.5975957	0.1260000
0.5980000	0.1257073
0.5989401	0.1250000
0.5990000	0.1249621
0.6000000	0.1242800
0.6002800	0.1240000
0.6010000	0.1232800
0.6012800	0.1230000
0.6020000	0.1223791
0.6024607	0.1220000
0.6030000	0.1216025
0.6037800	0.1210000
0.6040000	0.1208167
0.6049645	0.1200000
0.6050000	0.1199726
0.6060000	0.1192800
0.6062800	0.1190000
0.6070000	0.1182800
0.6072800	0.1180000
0.6080000	0.1172800
0.6082800	0.1170000
0.6090000	0.1162800
0.6092800	0.1160000
0.6100000	0.1152800
0.6102800	0.1150000
0.6110000	0.1142800
0.6112800	0.1140000
0.6120000	0.1132800
0.6122800	0.1130000
0.6130000	0.1122800
0.6132800	0.1120000
0.6140000	0.1112800
0.6142800	0.1110000
0.6150000	0.1102800
0.6152800	0.1100000
0.6160000	0.1092800
0.6162800	0.1090000
0.6170000	0.1082800
0.6172800	0.1080000
0.6180000	0.1072800
0.6182800	0.1070000
0.6190000	0.1062800
0.6192800	0.1060000
0.6199726	0.1050000
0.6200000	0.1049645
0.6208167	0.1040000
0.6210000	0.1037800
0.6216025	0.1030000
0.6220000	0.1024607
0.6223791	0.1020000
0.6230000	0.1012800
0.6232800	0.1010000
0.6240000	0.1002800
0.6242800	0.1000000
0.6249621	0.0990000
0.6250000	0.0989401
0.6257073	0.0980000
0.6260000	0.0975957
0.6264015	0.0970000
0.6270000	0.0962800
0.6271400	0.0960000
0.6277924	0.0950000
0.6280000	0.0946319
0.6282013	0.0940000
0.6284956	0.0930000
0.6288533	0.0920000
0.6290000	0.0915600
0.6292800	0.0910000
0.6292800	0.0900000
0.6292800	0.0890000
0.6295200	0.0880000
0.6295739	0.0870000
0.6297378	0.0860000
0.6298533	0.0850000
0.6300000	0.0845539
0.6302751	0.0840000
0.6302800	0.0830000
0.6302800	0.0820000
0.6304385	0.0810000
0.6305200	0.0800000
0.6306287	0.0790000
0.6308254	0.0780000
0.6308585	0.0770000
0.6310000	0.0765704
0.6312800	0.0760000
0.6312800	0.0750000
0.6312800	0.0740000
0.6313885	0.0730000
0.6315200	0.0720000
0.6315811	0.0710000
0.6316971	0.0700000
0.6318533	0.0690000
0.6319558	0.0680000
0.6320000	0.0678255
0.6322800	0.0670000
0.6322800	0.0660000
0.6322800	0.0650000
0.6323264	0.0640000
0.6325200	0.0630000
0.6325200	0.0620000
0.6326259	0.0610000
0.6327487	0.0600000
0.6328533	0.0590000
0.6329431	0.0580000
0.6330000	0.0577837
0.6332800	0.0570000
0.6332800	0.0560000
0.6332800	0.0550000
0.6332800	0.0540000
0.6333731	0.0530000
0.6335200	0.0520000
0.6335200	0.0510000
0.6335922	0.0500000
0.6336546	0.0490000
0.6337975	0.0480000
0.6338533	0.0470000
0.6338977	0.0460000
0.6340000	0.0455562
0.6342025	0.0450000
0.6342800	0.0440000
0.6342800	0.0430000
0.6342800	0.0420000
0.6342800	0.0410000
0.6342800	0.0400000
0.6344119	0.0390000
0.6345200	0.0380000
0.6345200	0.0370000
0.6345318	0.0360000
0.6345988	0.0350000
0.6346400	0.0340000
0.6347111	0.0330000
0.6348178	0.0320000
0.6348533	0.0310000
0.6348533	0.0300000
0.6349115	0.0290000
0.6350000	0.0283967
0.6351019	0.0280000
0.6352800	0.0270000
0.6352800	0.0260000
0.6352800	0.0250000
0.6352800	0.0240000
0.6352800	0.0230000
0.6352800	0.0220000
0.6352800	0.0210000
0.6352800	0.0200000
0.6352800	0.0190000
0.6352800	0.0180000
0.6353398	0.0170000
0.6354049	0.0160000
0.6354553	0.0150000
0.6354954	0.0140000
0.6355200	0.0130000
0.6355200	0.0120000
0.6355200	0.0110000
0.6355200	0.0100000
0.6355200	0.0090000
0.6355200	0.0080000
0.6355200	0.0070000
0.6355217	0.0060000
0.6355340	0.0050000
0.6355436	0.0040000
0.6355508	0.0030000
0.6355558	0.0020000
0.6355588	0.0010000
0.6355598	0.0000000
0.6355588	-0.0010000
0.6355558	-0.0020000
0.6355508	-0.0030000
0.6355436	-0.0040000
0.6355340	-0.0050000
0.6355217	-0.0060000
0.6355200	-0.0070000
0.6355200	-0.0080000
0.6355200	-0.0090000
0.6355200	-0.0100000
0.6355200	-0.0110000
0.6355200	-0.0120000
0.6355200	-0.0130000
0.6354954	-0.0140000
0.6354553	-0.0150000
0.6354049	-0.0160000
0.6353398	-0.0170000
0.6352800	-0.0180000
0.6352800	-0.0190000
0.6352800	-0.0200000
0.6352800	-0.0210000
0.6352800	-0.0220000
0.6352800	-0.0230000
0.6352800	-0.0240000
0.6352800	-0.0250000
0.6352800	-0.0260000
0.6352800	-0.0270000
0.6351019	-0.0280000
0.6350000	-0.0283967
0.6349115	-0.0290000
0.6348533	-0.0300000
0.6348533	-0.0310000
0.6348178	-0.0320000
0.6347111	-0.0330000
0.6346400	-0.0340000
0.6345988	-0.0350000
0.6345318	-0.0360000
0.6345200	-0.0370000
0.6345200	-0.0380000
0.6344119	-0.0390000
0.6342800	-0.0400000
0.6342800	-0.0410000
0.6342800	-0.0420000
0.6342800	-0.0430000
0.6342800	-0.0440000
0.6342025	-0.0450000
0.6340000	-0.0455562
0.6338977	-0.0460000
0.6338533	-0.0470000
0.6337975	-0.0480000
0.6336546	-0.0490000
0.6335922	-0.0500000
0.6335200	-0.0510000
0.6335200	-0.0520000
0.6333731	-0.0530000
0.6332800	-0.0540000
0.6332800	-0.0550000
0.6332800	-0.0560000
0.6332800	-0.0570000
0.6330000	-0.0577837
0.6329431	-0.0580000
0.6328533	-0.0590000
0.6327487	-0.0600000
0.6326259	-0.0610000
0.6325200	-0.0620000
0.6325200	-0.0630000
0.6323264	-0.0640000
0.6322800	-0.0650000
0.6322800	-0.0660000
0.6322800	-0.0670000
0.6320000	-0.0678255
0.6319558	-0.0680000
0.6318533	-0.0690000
0.6316971	-0.0700000
0.6315811	-0.0710000
0.6315200	-0.0720000
0.6313885	-0.0730000
0.6312800	-0.0740000
0.6312800	-0.0750000
0.6312800	-0.0760000
0.6310000	-0.0765704
0.6308585	-0.0770000
0.6308254	-0.0780000
0.6306287	-0.0790000
0.6305200	-0.0800000
0.6304385	-0.0810000
0.6302800	-0.0820000
0.6302800	-0.0830000
0.6302751	-0.0840000
0.6300000	-0.0845539
0.6298533	-0.0850000
0.6297378	-0.0860000
0.6295739	-0.0870000
0.6295200	-0.0880000
0.6292800	-0.0890000
0.6292800	-0.0900000
0.6292800	-0.0910000
0.6290000	-0.0915600
0.6288533	-0.0920000
0.6284956	-0.0930000
0.6282013	-0.0940000
0.6280000	-0.0946319
0.6277924	-0.0950000
0.6271400	-0.0960000
0.6270000	-0.0962800
0.6264015	-0.0970000
0.6260000	-0.0975957
0.6257073	-0.0980000
0.6250000	-0.0989401
0.6249621	-0.0990000
0.6242800	-0.1000000
0.6240000	-0.1002800
0.6232800	-0.1010000
0.6230000	-0.1012800
0.6223791	-0.1020000
0.6220000	-0.1024607
0.6216025	-0.1030000
0.6210000	-0.1037800
0.6208167	-0.1040000
0.6200000	-0.1049645
0.6199726	-0.1050000
0.6192800	-0.1060000
0.6190000	-0.1062800
0.6182800	-0.1070000
0.6180000	-0.1072800
0.6172800	-0.1080000
0.6170000	-0.1082800
0.6162800	-0.1090000
0.6160000	-0.1092800
0.6152800	-0.1100000
0.6150000	-0.1102800
0.6142800	-0.1110000
0.6140000	-0.1112800
0.6132800	-0.1120000
0.6130000	-0.1122800
0.6122800	-0.1130000
0.6120000	-0.1132800
0.6112800	-0.1140000
0.6110000	-0.1142800
0.6102800	-0.1150000
0.6100000	-0.1152800
0.6092800	-0.1160000
0.6090000	-0.1162800
0.6082800	-0.1170000
0.6080000	-0.1172800
0.6072800	-0.1180000
0.6070000	-0.1182800
0.6062800	-0.1190000
0.6060000	-0.1192800
0.6050000	-0.1199726
0.6049645	-0.1200000
0.6040000	-0.1208167
0.6037800	-0.1210000
0.6030000	-0.1216025
0.6024607	-0.1220000
0.6020000	-0.1223791
0.6012800	-0.1230000
0.6010000	-0.1232800
0.6002800	-0.1240000
0.6000000	-0.1242800
0.5990000	-0.1249621
0.5989401	-0.1250000
0.5980000	-0.1257073
0.5975957	-0.1260000
0.5970000	-0.1264015
0.5962800	-0.1270000
0.5960000	-0.1272800
0.5952126	-0.1280000
0.5950000	-0.1282126
0.5940000	-0.1287642
0.5935907	-0.1290000
0.5930000	-0.1293632
0.5922800	-0.1300000
0.5920000	-0.1302800
0.5910000	-0.1308533
0.5907800	-0.1310000
0.5900000	-0.1315200
0.5892800	-0.1320000
0.5890000	-0.1322800
0.5880000	-0.1328943
0.5878376	-0.1330000
0.5870000	-0.1335200
0.5862800	-0.1340000
0.5860000	-0.1342800
0.5850000	-0.1348533
0.5847108	-0.1350000
0.5840000	-0.1354289
0.5832800	-0.1360000
0.5830000	-0.1362800
0.5820000	-0.1366418
0.5813523	-0.1370000
0.5810000	-0.1372800
0.5800000	-0.1378533
0.5796870	-0.1380000
0.5790000	-0.1384015
0.5782593	-0.1390000
0.5780000	-0.1392593
0.5770000	-0.1395200
0.5762800	-0.1400000
0.5760000	-0.1402800
0.5750000	-0.1405478
0.5742852	-0.1410000
0.5740000	-0.1412800
0.5730000	-0.1416746
0.5723523	-0.1420000
0.5720000	-0.1422800
0.5710000	-0.1427072
0.5703726	-0.1430000
0.5700000	-0.1432800
0.5690000	-0.1436509
0.5683285	-0.1440000
0.5680000	-0.1442800
0.5670000	-0.1445414
0.5662800	-0.1450000
0.5660000	-0.1452800
0.5650000	-0.1455200
0.5641735	-0.1460000
0.5640000	-0.1461735
0.5630000	-0.1464015
0.5620000	-0.1468533
0.5615600	-0.1470000
0.5610000	-0.1472800
0.5600000	-0.1476164
0.5592938	-0.1480000
0.5590000	-0.1482800
0.5580000	-0.1485029
0.5570000	-0.1488533
0.5565600	-0.1490000
0.5560000	-0.1492800
0.5550000	-0.1495371
0.5541150	-0.1500000
0.5540000	-0.1501150
0.5530000	-0.1502800
0.5520000	-0.1506267
0.5512895	-0.1510000
0.5510000	-0.1512800
0.5500000	-0.1512800
0.5490000	-0.1516324
0.5482330	-0.1520000
0.5480000	-0.1522248
0.5470000	-0.1522800
0.5460000	-0.1525616
0.5450000	-0.1528854
0.5446283	-0.1530000
0.5440000	-0.1532800
0.5430000	-0.1535200
0.5420000	-0.1537962
0.5414607	-0.1540000
0.5410000	-0.1542800
0.5400000	-0.1542800
0.5390000	-0.1545200
0.5380000	-0.1548533
0.5375600	-0.1550000
0.5370000	-0.1552800
0.5360000	-0.1552800
0.5350000	-0.1555200
0.5340000	-0.1557190
0.5334811	-0.1560000
0.5330000	-0.1563919
0.5325227	-0.1570000
0.5320000	-0.1575227
0.5312929	-0.1580000
0.5310000	-0.1582929
0.5300000	-0.1589849
0.5299820	-0.1590000
0.5295922	-0.1600000
0.5292800	-0.1610000
0.5291867	-0.1620000
0.5290000	-0.1621067
0.5280000	-0.1628533
0.5275600	-0.1630000
0.5270000	-0.1632800
0.5260000	-0.1632800
0.5250000	-0.1633662
0.5242800	-0.1640000
0.5240000	-0.1644957
0.5238025	-0.1650000
0.5230000	-0.1655943
0.5220000	-0.1658780
0.5218452	-0.1660000
0.5212800	-0.1670000
0.5211814	-0.1680000
0.5210000	-0.1681814
0.5206075	-0.1690000
0.5202800	-0.1700000
0.5202654	-0.1710000
0.5200000	-0.1712772
0.5196353	-0.1720000
0.5192800	-0.1730000
0.5192778	-0.1740000
0.5190000	-0.1742874
0.5186291	-0.1750000
0.5180000	-0.1756180
0.5172800	-0.1760000
0.5170000	-0.1762800
0.5160000	-0.1762800
0.5150000	-0.1764260
0.5140000	-0.1765200
0.5130000	-0.1765200
0.5120000	-0.1766018
0.5110000	-0.1766477
0.5100000	-0.1767511
0.5090000	-0.1768533
0.5080000	-0.1769065
0.5078692	-0.1770000
0.5072800	-0.1780000
0.5070000	-0.1781504
0.5060000	-0.1788533
0.5056246	-0.1790000
0.5050000	-0.1793370
0.5045200	-0.1800000
0.5042800	-0.1810000
0.5040000	-0.1815397
0.5038428	-0.1820000
0.5030000	-0.1825649
0.5020000	-0.1828533
0.5010000	-0.1828668
0.5000000	-0.1828743
0.4998136	-0.1830000
0.4990000	-0.1837850
0.4988533	-0.1840000
0.4980000	-0.1846400
0.4970000	-0.1848900
0.4968205	-0.1850000
0.4962800	-0.1860000
0.4960000	-0.1862802
0.4955997	-0.1870000
0.4952800	-0.1880000
0.4950000	-0.1886039
0.4948745	-0.1890000
0.4945200	-0.1900000
0.4942800	-0.1910000
0.4940000	-0.1914437
0.4937848	-0.1920000
0.4932800	-0.1930000
0.4931008	-0.1940000
0.4930000	-0.1941008
0.4925200	-0.1950000
0.4922800	-0.1960000
0.4920000	-0.1965447
0.4918454	-0.1970000
0.4913044	-0.1980000
0.4911152	-0.1990000
0.4910000	-0.1991152
0.4905200	-0.2000000
0.4902800	-0.2010000
0.4900000	-0.2014319
0.4897765	-0.2020000
0.4892800	-0.2030000
0.4890000	-0.2036593
0.4888985	-0.2040000
0.4885200	-0.2050000
0.4882800	-0.2060000
0.4880000	-0.2062800
0.4875748	-0.2070000
0.4872800	-0.2080000
0.4870000	-0.2085600
0.4868533	-0.2090000
0.4862800	-0.2100000
0.4860000	-0.2108285
0.4859567	-0.2110000
0.4850000	-0.2116135
0.4840000	-0.2116662
0.4830000	-0.2116000
0.4820000	-0.2115200
0.4810000	-0.2115200
0.4800000	-0.2113435
0.4790000	-0.2112800
0.4780000	-0.2112800
0.4770000	-0.2112800
0.4760917	-0.2110000
0.4760000	-0.2109784
0.4750000	-0.2108533
0.4740000	-0.2106776
0.4730000	-0.2105483
0.4720000	-0.2105193
0.4710000	-0.2102800
0.4700000	-0.2102800
0.4690000	-0.2102800
0.4684400	-0.2100000
0.4680000	-0.2098533
0.4670000	-0.2097101
0.4660000	-0.2095223
0.4650000	-0.2094283
0.4640000	-0.2092800
0.4630000	-0.2092800
0.4624400	-0.2090000
0.4620000	-0.2088533
0.4610000	-0.2086588
0.4600000	-0.2085200
0.4590000	-0.2082800
0.4580000	-0.2082800
0.4570000	-0.2087840
0.4568533	-0.2090000
0.4560000	-0.2094399
0.4550000	-0.2095200
0.4542800	-0.2100000
0.4540000	-0.2103619
0.4537033	-0.2110000
0.4532800	-0.2120000
0.4530000	-0.2121863
0.4520000	-0.2128533
0.4510000	-0.2125711
0.4500000	-0.2123653
0.4490000	-0.2125423
0.4484272	-0.2130000
0.4480000	-0.2132807
0.4470000	-0.2136261
0.4460000	-0.2138783
0.4458533	-0.2140000
0.4452800	-0.2150000
0.4450000	-0.2155600
0.4448533	-0.2160000
0.4442800	-0.2170000
0.4440000	-0.2175600
0.4438533	-0.2180000
0.4432800	-0.2190000
0.4430000	-0.2195600
0.4428533	-0.2200000
0.4422800	-0.2210000
0.4420000	-0.2212800
0.4412800	-0.2220000
0.4410000	-0.2221400
0.4400000	-0.2221416
0.4398322	-0.2220000
0.4390000	-0.2216849
0.4380000	-0.2214577
0.4370000	-0.2212800
0.4364400	-0.2210000
0.4360000	-0.2208533
0.4350000	-0.2205200
0.4340000	-0.2202800
0.4330000	-0.2200873
0.4327617	-0.2200000
0.4320000	-0.2199084
0.4318533	-0.2200000
0.4310000	-0.2207085
0.4303471	-0.2210000
0.4300000	-0.2212800
0.4290000	-0.2215126
0.4285784	-0.2220000
0.4282800	-0.2230000
0.4280000	-0.2231867
0.4270000	-0.2238533
0.4260000	-0.2238834
0.4250000	-0.2235200
0.4240000	-0.2234418
0.4232800	-0.2240000
0.4230000	-0.2241309
0.4220000	-0.2244553
0.4210000	-0.2246047
0.4204048	-0.2250000
0.4200000	-0.2257283
0.4198751	-0.2260000
0.4192800	-0.2270000
0.4190000	-0.2275600
0.4188533	-0.2280000
0.4182800	-0.2290000
0.4180000	-0.2294147
0.4177405	-0.2300000
0.4172800	-0.2310000
0.4170000	-0.2312800
0.4165200	-0.2320000
0.4162800	-0.2330000
0.4160000	-0.2332800
0.4154936	-0.2340000
0.4150000	-0.2349242
0.4149570	-0.2350000
0.4142800	-0.2360000
0.4140000	-0.2365600
0.4138533	-0.2370000
0.4132800	-0.2380000
0.4130000	-0.2382820
0.4125225	-0.2390000
0.4122800	-0.2400000
0.4120000	-0.2402800
0.4114548	-0.2410000
0.4110000	-0.2417319
0.4108533	-0.2420000
0.4102800	-0.2430000
0.4100000	-0.2433820
0.4096866	-0.2440000
0.4092800	-0.2450000
0.4090000	-0.2452800
0.4084953	-0.2460000
0.4080000	-0.2468077
0.4078838	-0.2470000
0.4072800	-0.2480000
0.4070000	-0.2483499
0.4066326	-0.2490000
0.4062800	-0.2500000
0.4060000	-0.2502800
0.4054025	-0.2510000
0.4050000	-0.2516879
0.4048533	-0.2520000
0.4042800	-0.2530000
0.4040000	-0.2532800
0.4035200	-0.2540000
0.4030264	-0.2550000
0.4030000	-0.2550264
0.4022800	-0.2560000
0.4020000	-0.2563437
0.4016091	-0.2570000
0.4012800	-0.2580000
0.4010000	-0.2582800
0.4002800	-0.2590000
0.4000000	-0.2595003
0.3997927	-0.2600000
0.3992800	-0.2610000
0.3990000	-0.2612800
0.3983448	-0.2620000
0.3980000	-0.2626327
0.3978429	-0.2630000
0.3972800	-0.2640000
0.3970000	-0.2642800
0.3963643	-0.2650000
0.3960000	-0.2656523
0.3958413	-0.2660000
0.3952800	-0.2670000
0.3950000	-0.2672800
0.3943084	-0.2680000
0.3940000	-0.2685476
0.3937946	-0.2690000
0.3932800	-0.2700000
0.3930000	-0.2702800
0.3922800	-0.2710000
0.3920000	-0.2713541
0.3916043	-0.2720000
0.3911580	-0.2730000
0.3910000	-0.2731580
0.3902800	-0.2740000
0.3900000	-0.2742800
0.3895200	-0.2750000
0.3890000	-0.2757800
0.3888533	-0.2760000
0.3882800	-0.2770000
0.3880000	-0.2772800
0.3873301	-0.2780000
0.3870000	-0.2785198
0.3867321	-0.2790000
0.3862195	-0.2800000
0.3860000	-0.2802195
0.3852800	-0.2810000
0.3850000	-0.2812800
0.3844953	-0.2820000
0.3840000	-0.2827626
0.3838429	-0.2830000
0.3832800	-0.2840000
0.3830000	-0.2842800
0.3822800	-0.2850000
0.3820000	-0.2852800
0.3815200	-0.2860000
0.3810000	-0.2867800
0.3808476	-0.2870000
0.3802800	-0.2880000
0.3800000	-0.2882800
0.3792800	-0.2890000
0.3790000	-0.2892800
0.3784884	-0.2900000
0.3780000	-0.2907575
0.3778235	-0.2910000
0.3772315	-0.2920000
0.3770000	-0.2922315
0.3762800	-0.2930000
0.3760000	-0.2932800
0.3753052	-0.2940000
0.3750000	-0.2943780
0.3745998	-0.2950000
0.3740000	-0.2957800
0.3738533	-0.2960000
0.3732800	-0.2970000
0.3730000	-0.2972800
0.3722800	-0.2980000
0.3720000	-0.2982800
0.3713616	-0.2990000
0.3710000	-0.2994609
0.3706205	-0.3000000
0.3700000	-0.3007800
0.3698511	-0.3010000
0.3692800	-0.3020000
0.3690000	-0.3022800
0.3682800	-0.3030000
0.3680000	-0.3032800
0.3672800	-0.3040000
0.3670000	-0.3042800
0.3664936	-0.3050000
0.3660000	-0.3057443
0.3657639	-0.3060000
0.3650000	-0.3068184
0.3648809	-0.3070000
0.3642800	-0.3080000
0.3640000	-0.3082800
0.3632800	-0.3090000
0.3630000	-0.3092800
0.3622800	-0.3100000
0.3620000	-0.3102800
0.3613616	-0.3110000
0.3610000	-0.3114077
0.3605683	-0.3120000
0.3600000	-0.3127800
0.3597911	-0.3130000
0.3590000	-0.3138163
0.3588711	-0.3140000
0.3582470	-0.3150000
0.3580000	-0.3152470
0.3572800	-0.3160000
0.3570000	-0.3162800
0.3562800	-0.3170000
0.3560000	-0.3172800
0.3552800	-0.3180000
0.3550000	-0.3182800
0.3542800	-0.3190000
0.3540000	-0.3192800
0.3534405	-0.3200000
0.3530000	-0.3205214
0.3525998	-0.3210000
0.3520000	-0.3217785
0.3517785	-0.3220000
0.3510000	-0.3227800
0.3508095	-0.3230000
0.3500000	-0.3238365
0.3498664	-0.3240000
0.3490746	-0.3250000
0.3490000	-0.3250746
0.3482797	-0.3260000
0.3480000	-0.3262797
0.3472800	-0.3270000
0.3470000	-0.3272800
0.3462800	-0.3280000
0.3460000	-0.3282800
0.3452800	-0.3290000
0.3450000	-0.3292800
0.3442800	-0.3300000
0.3440000	-0.3302800
0.3432800	-0.3310000
0.3430000	-0.3312800
0.3422800	-0.3320000
0.3420000	-0.3322800
0.3412800	-0.3330000
0.3410000	-0.3332800
0.3402800	-0.3340000
0.3400000	-0.3342800
0.3392800	-0.3350000
0.3390000	-0.3352800
0.3382800	-0.3360000
0.3380000	-0.3362800
0.3372800	-0.3370000
0.3370000	-0.3372800
0.3362800	-0.3380000
0.3360000	-0.3382800
0.3352800	-0.3390000
0.3350000	-0.3392800
0.3342800	-0.3400000
0.3340000	-0.3402800
0.3332800	-0.3410000
0.3330000	-0.3412800
0.3322800	-0.3420000
0.3320000	-0.3422800
0.3312800	-0.3430000
0.3310000	-0.3432800
0.3302800	-0.3440000
0.3300000	-0.3442800
0.3292800	-0.3450000
0.3290000	-0.3452800
0.3282800	-0.3460000
0.3280000	-0.3462800
0.3272800	-0.3470000
0.3270000	-0.3472800
0.3262797	-0.3480000
0.3260000	-0.3482797
0.3250746	-0.3490000
0.3250000	-0.3490746
0.3240000	-0.3498664
0.3238365	-0.3500000
0.3230000	-0.3508095
0.3227800	-0.3510000
0.3220000	-0.3517785
0.3217785	-0.3520000
0.3210000	-0.3525998
0.3205214	-0.3530000
0.3200000	-0.3534405
0.3192800	-0.3540000
0.3190000	-0.3542800
0.3182800	-0.3550000
0.3180000	-0.3552800
0.3172800	-0.3560000
0.3170000	-0.3562800
0.3162800	-0.3570000
0.3160000	-0.3572800
0.3152470	-0.3580000
0.3150000	-0.3582470
0.3140000	-0.3588711
0.3138163	-0.3590000
0.3130000	-0.3597911
0.3127800	-0.3600000
0.3120000	-0.3605683
0.3114077	-0.3610000
0.3110000	-0.3613616
0.3102800	-0.3620000
0.3100000	-0.3622800
0.3092800	-0.3630000
0.3090000	-0.3632800
0.3082800	-0.3640000
0.3080000	-0.3642800
0.3070000	-0.3648809
0.3068184	-0.3650000
0.3060000	-0.3657639
0.3057443	-0.3660000
0.3050000	-0.3664936
0.3042800	-0.3670000
0.3040000	-0.3672800
0.3032800	-0.3680000
0.3030000	-0.3682800
0.3022800	-0.3690000
0.3020000	-0.3692800
0.3010000	-0.3698511
0.3007800	-0.3700000
0.3000000	-0.3706205
0.2994609	-0.3710000
0.2990000	-0.3713616
0.2982800	-0.3720000
0.2980000	-0.3722800
0.2972800	-0.3730000
0.2970000	-0.3732800
0.2960000	-0.3738533
0.2957800	-0.3740000
0.2950000	-0.3745998
0.2943780	-0.3750000
0.2940000	-0.3753052
0.2932800	-0.3760000
0.2930000	-0.3762800
0.2922315	-0.3770000
0.2920000	-0.3772315
0.2910000	-0.3778235
0.2907575	-0.3780000
0.2900000	-0.3784884
0.2892800	-0.3790000
0.2890000	-0.3792800
0.2882800	-0.3800000
0.2880000	-0.3802800
0.2870000	-0.3808476
0.2867800	-0.3810000
0.2860000	-0.3815200
0.2852800	-0.3820000
0.2850000	-0.3822800
0.2842800	-0.3830000
0.2840000	-0.3832800
0.2830000	-0.3838429
0.2827626	-0.3840000
0.2820000	-0.3844953
0.2812800	-0.3850000
0.2810000	-0.3852800
0.2802195	-0.3860000
0.2800000	-0.3862195
0.2790000	-0.3867321
0.2785198	-0.3870000
0.2780000	-0.3873301
0.2772800	-0.3880000
0.2770000	-0.3882800
0.2760000	-0.3888533
0.2757800	-0.3890000
0.2750000	-0.3895200
0.2742800	-0.3900000
0.2740000	-0.3902800
0.2731580	-0.3910000
0.2730000	-0.3911580
0.2720000	-0.3916043
0.2713541	-0.3920000
0.2710000	-0.3922800
0.2702800	-0.3930000
0.2700000	-0.3932800
0.2690000	-0.3937946
0.2685476	-0.3940000
0.2680000	-0.3943084
0.2672800	-0.3950000
0.2670000	-0.3952800
0.2660000	-0.3958413
0.2656523	-0.3960000
0.2650000	-0.3963643
0.2642800	-0.3970000
0.2640000	-0.3972800
0.2630000	-0.3978429
0.2626327	-0.3980000
0.2620000	-0.3983448
0.2612800	-0.3990000
0.2610000	-0.3992800
0.2600000	-0.3997927
0.2595003	-0.4000000
0.2590000	-0.4002800
0.2582800	-0.4010000
0.2580000	-0.4012800
0.2570000	-0.4016091
0.2563437	-0.4020000
0.2560000	-0.4022800
0.2550264	-0.4030000
0.2550000	-0.4030264
0.2540000	-0.4035200
0.2532800	-0.4040000
0.2530000	-0.4042800
0.2520000	-0.4048533
0.2516879	-0.4050000
0.2510000	-0.4053052
0.2500000	-0.4056400
0.2490000	-0.4053052
0.2483121	-0.4050000
0.2480000	-0.4048533
0.2470000	-0.4042800
0.2467200	-0.4040000
0.2460000	-0.4035200
0.2450000	-0.4030264
0.2449736	-0.4030000
0.2440000	-0.4022800
0.2436563	-0.4020000
0.2430000	-0.4016091
0.2420000	-0.4012800
0.2417200	-0.4010000
0.2410000	-0.4002800
0.2404997	-0.4000000
0.2400000	-0.3997927
0.2390000	-0.3992800
0.2387200	-0.3990000
0.2380000	-0.3983448
0.2373673	-0.3980000
0.2370000	-0.3978429
0.2360000	-0.3972800
0.2357200	-0.3970000
0.2350000	-0.3963643
0.2343477	-0.3960000
0.2340000	-0.3958413
0.2330000	-0.3952800
0.2327200	-0.3950000
0.2320000	-0.3943084
0.2314524	-0.3940000
0.2310000	-0.3937946
0.2300000	-0.3932800
0.2297200	-0.3930000
0.2290000	-0.3922800
0.2286459	-0.3920000
0.2280000	-0.3916043
0.2270000	-0.3911580
0.2268420	-0.3910000
0.2260000	-0.3902800
0.2257200	-0.3900000
0.2250000	-0.3895200
0.2242200	-0.3890000
0.2240000	-0.3888533
0.2230000	-0.3882800
0.2227200	-0.3880000
0.2220000	-0.3873301
0.2214802	-0.3870000
0.2210000	-0.3867321
0.2200000	-0.3862195
0.2197805	-0.3860000
0.2190000	-0.3852800
0.2187200	-0.3850000
0.2180000	-0.3844953
0.2172374	-0.3840000
0.2170000	-0.3838429
0.2160000	-0.3832800
0.2157200	-0.3830000
0.2150000	-0.3822800
0.2147200	-0.3820000
0.2140000	-0.3815200
0.2132200	-0.3810000
0.2130000	-0.3808476
0.2120000	-0.3802800
0.2117200	-0.3800000
0.2110000	-0.3792800
0.2107200	-0.3790000
0.2100000	-0.3784884
0.2092425	-0.3780000
0.2090000	-0.3778235
0.2080000	-0.3772315
0.2077685	-0.3770000
0.2070000	-0.3762800
0.2067200	-0.3760000
0.2060000	-0.3753052
0.2056220	-0.3750000
0.2050000	-0.3745998
0.2042200	-0.3740000
0.2040000	-0.3738533
0.2030000	-0.3732800
0.2027200	-0.3730000
0.2020000	-0.3722800
0.2017200	-0.3720000
0.2010000	-0.3713616
0.2005391	-0.3710000
0.2000000	-0.3706205
0.1992200	-0.3700000
0.1990000	-0.3698511
0.1980000	-0.3692800
0.1977200	-0.3690000
0.1970000	-0.3682800
0.1967200	-0.3680000
0.1960000	-0.3672800
0.1957200	-0.3670000
0.1950000	-0.3664936
0.1942557	-0.3660000
0.1940000	-0.3657639
0.1931816	-0.3650000
0.1930000	-0.3648809
0.1920000	-0.3642800
0.1917200	-0.3640000
0.1910000	-0.3632800
0.1907200	-0.3630000
0.1900000	-0.3622800
0.1897200	-0.3620000
0.1890000	-0.3613616
0.1885923	-0.3610000
0.1880000	-0.3605683
0.1872200	-0.3600000
0.1870000	-0.3597911
0.1861837	-0.3590000
0.1860000	-0.3588711
0.1850000	-0.3582470
0.1847530	-0.3580000
0.1840000	-0.3572800
0.1837200	-0.3570000
0.1830000	-0.3562800
0.1827200	-0.3560000
0.1820000	-0.3552800
0.1817200	-0.3550000
0.1810000	-0.3542800
0.1807200	-0.3540000
0.1800000	-0.3534405
0.1794786	-0.3530000
0.1790000	-0.3525998
0.1782215	-0.3520000
0.1780000	-0.3517785
0.1772200	-0.3510000
0.1770000	-0.3508095
0.1761635	-0.3500000
0.1760000	-0.3498664
0.1750000	-0.3490746
0.1749254	-0.3490000
0.1740000	-0.3482797
0.1737203	-0.3480000
0.1730000	-0.3472800
0.1727200	-0.3470000
0.1720000	-0.3462800
0.1717200	-0.3460000
0.1710000	-0.3452800
0.1707200	-0.3450000
0.1700000	-0.3442800
0.1697200	-0.3440000
0.1690000	-0.3432800
0.1687200	-0.3430000
0.1680000	-0.3422800
0.1677200	-0.3420000
0.1670000	-0.3412800
0.1667200	-0.3410000
0.1660000	-0.3402800
0.1657200	-0.3400000
0.1650000	-0.3392800
0.1647200	-0.3390000
0.1640000	-0.3382800
0.1637200	-0.3380000
0.1630000	-0.3372800
0.1627200	-0.3370000
0.1620000	-0.3362800
0.1617200	-0.3360000
0.1610000	-0.3352800
0.1607200	-0.3350000
0.1600000	-0.3342800
0.1597200	-0.3340000
0.1590000	-0.3332800
0.1587200	-0.3330000
0.1580000	-0.3322800
0.1577200	-0.3320000
0.1570000	-0.3312800
0.1567200	-0.3310000
0.1560000	-0.3302800
0.1557200	-0.3300000
0.1550000	-0.3292800
0.1547200	-0.3290000
0.1540000	-0.3282800
0.1537200	-0.3280000
0.1530000	-0.3272800
0.1527200	-0.3270000
0.1520000	-0.3262797
0.1517203	-0.3260000
0.1510000	-0.3250746
0.1509254	-0.3250000
0.1501336	-0.3240000
0.1500000	-0.3238365
0.1491905	-0.3230000
0.1490000	-0.3227800
0.1482215	-0.3220000
0.1480000	-0.3217785
0.1474002	-0.3210000
0.1470000	-0.3205214
0.1465595	-0.3200000
0.1460000	-0.3192800
0.1457200	-0.3190000
0.1450000	-0.3182800
0.1447200	-0.3180000
0.1440000	-0.3172800
0.1437200	-0.3170000
0.1430000	-0.3162800
0.1427200	-0.3160000
0.1420000	-0.3152470
0.1417530	-0.3150000
0.1411289	-0.3140000
0.1410000	-0.3138163
0.1402089	-0.3130000
0.1400000	-0.3127800
0.1394317	-0.3120000
0.1390000	-0.3114077
0.1386384	-0.3110000
0.1380000	-0.3102800
0.1377200	-0.3100000
0.1370000	-0.3092800
0.1367200	-0.3090000
0.1360000	-0.3082800
0.1357200	-0.3080000
0.1351191	-0.3070000
0.1350000	-0.3068184
0.1342361	-0.3060000
0.1340000	-0.3057443
0.1335064	-0.3050000
0.1330000	-0.3042800
0.1327200	-0.3040000
0.1320000	-0.3032800
0.1317200	-0.3030000
0.1310000	-0.3022800
0.1307200	-0.3020000
0.1301489	-0.3010000
0.1300000	-0.3007800
0.1293795	-0.3000000
0.1290000	-0.2994609
0.1286384	-0.2990000
0.1280000	-0.2982800
0.1277200	-0.2980000
0.1270000	-0.2972800
0.1267200	-0.2970000
0.1261467	-0.2960000
0.1260000	-0.2957800
0.1254002	-0.2950000
0.1250000	-0.2943780
0.1246948	-0.2940000
0.1240000	-0.2932800
0.1237200	-0.2930000
0.1230000	-0.2922315
0.1227685	-0.2920000
0.1221765	-0.2910000
0.1220000	-0.2907575
0.1215116	-0.2900000
0.1210000	-0.2892800
0.1207200	-0.2890000
0.1200000	-0.2882800
0.1197200	-0.2880000
0.1191524	-0.2870000
0.1190000	-0.2867800
0.1184800	-0.2860000
0.1180000	-0.2852800
0.1177200	-0.2850000
0.1170000	-0.2842800
0.1167200	-0.2840000
0.1161571	-0.2830000
0.1160000	-0.2827626
0.1155047	-0.2820000
0.1150000	-0.2812800
0.1147200	-0.2810000
0.1140000	-0.2802195
0.1137805	-0.2800000
0.1132679	-0.2790000
0.1130000	-0.2785198
0.1126699	-0.2780000
0.1120000	-0.2772800
0.1117200	-0.2770000
0.1111467	-0.2760000
0.1110000	-0.2757800
0.1104800	-0.2750000
0.1100000	-0.2742800
0.1097200	-0.2740000
0.1090000	-0.2731580
0.1088420	-0.2730000
0.1083957	-0.2720000
0.1080000	-0.2713541
0.1077200	-0.2710000
0.1070000	-0.2702800
0.1067200	-0.2700000
0.1062054	-0.2690000
0.1060000	-0.2685476
0.1056916	-0.2680000
0.1050000	-0.2672800
0.1047200	-0.2670000
0.1041587	-0.2660000
0.1040000	-0.2656523
0.1036357	-0.2650000
0.1030000	-0.2642800
0.1027200	-0.2640000
0.1021571	-0.2630000
0.1020000	-0.2626327
0.1016552	-0.2620000
0.1010000	-0.2612800
0.1007200	-0.2610000
0.1002073	-0.2600000
0.1000000	-0.2595003
0.0997200	-0.2590000
0.0990000	-0.2582800
0.0987200	-0.2580000
0.0983909	-0.2570000
0.0980000	-0.2563437
0.0977200	-0.2560000
0.0970000	-0.2550264
0.0969736	-0.2550000
0.0964800	-0.2540000
0.0960000	-0.2532800
0.0957200	-0.2530000
0.0951467	-0.2520000
0.0950000	-0.2516879
0.0945975	-0.2510000
0.0940000	-0.2502800
0.0937200	-0.2500000
0.0933674	-0.2490000
0.0930000	-0.2483499
0.0927200	-0.2480000
0.0921162	-0.2470000
0.0920000	-0.2468077
0.0915047	-0.2460000
0.0910000	-0.2452800
0.0907200	-0.2450000
0.0903134	-0.2440000
0.0900000	-0.2433820
0.0897200	-0.2430000
0.0891467	-0.2420000
0.0890000	-0.2417319
0.0885452	-0.2410000
0.0880000	-0.2402800
0.0877200	-0.2400000
0.0874775	-0.2390000
0.0870000	-0.2382820
0.0867200	-0.2380000
0.0861467	-0.2370000
0.0860000	-0.2365600
0.0857200	-0.2360000
0.0850430	-0.2350000
0.0850000	-0.2349242
0.0845064	-0.2340000
0.0840000	-0.2332800
0.0837200	-0.2330000
0.0834800	-0.2320000
0.0830000	-0.2312800
0.0827200	-0.2310000
0.0822595	-0.2300000
0.0820000	-0.2294147
0.0817200	-0.2290000
0.0811467	-0.2280000
0.0810000	-0.2275600
0.0807200	-0.2270000
0.0801249	-0.2260000
0.0800000	-0.2257283
0.0795952	-0.2250000
0.0790000	-0.2246047
0.0780000	-0.2244553
0.0770000	-0.2241309
0.0767200	-0.2240000
0.0760000	-0.2234418
0.0750000	-0.2235200
0.0740000	-0.2238834
0.0730000	-0.2238533
0.0720000	-0.2231867
0.0717200	-0.2230000
0.0714216	-0.2220000
0.0710000	-0.2215126
0.0700000	-0.2212800
0.0696529	-0.2210000
0.0690000	-0.2207085
0.0681467	-0.2200000
0.0680000	-0.2199084
0.0672383	-0.2200000
0.0670000	-0.2200873
0.0660000	-0.2202800
0.0650000	-0.2205200
0.0640000	-0.2208533
0.0635600	-0.2210000
0.0630000	-0.2212800
0.0620000	-0.2214577
0.0610000	-0.2216849
0.0601678	-0.2220000
0.0600000	-0.2221416
0.0590000	-0.2221400
0.0587200	-0.2220000
0.0580000	-0.2212800
0.0577200	-0.2210000
0.0571467	-0.2200000
0.0570000	-0.2195600
0.0567200	-0.2190000
0.0561467	-0.2180000
0.0560000	-0.2175600
0.0557200	-0.2170000
0.0551467	-0.2160000
0.0550000	-0.2155600
0.0547200	-0.2150000
0.0541467	-0.2140000
0.0540000	-0.2138783
0.0530000	-0.2136261
0.0520000	-0.2132807
0.0515728	-0.2130000
0.0510000	-0.2125423
0.0500000	-0.2123653
0.0490000	-0.2125711
0.0480000	-0.2128533
0.0470000	-0.2121863
0.0467200	-0.2120000
0.0462967	-0.2110000
0.0460000	-0.2103619
0.0457200	-0.2100000
0.0450000	-0.2095200
0.0440000	-0.2094399
0.0431467	-0.2090000
0.0430000	-0.2087840
0.0420000	-0.2082800
0.0410000	-0.2082800
0.0400000	-0.2085200
0.0390000	-0.2086588
0.0380000	-0.2088533
0.0375600	-0.2090000
0.0370000	-0.2092800
0.0360000	-0.2092800
0.0350000	-0.2094283
0.0340000	-0.2095223
0.0330000	-0.2097101
0.0320000	-0.2098533
0.0315600	-0.2100000
0.0310000	-0.2102800
0.0300000	-0.2102800
0.0290000	-0.2102800
0.0280000	-0.2105193
0.0270000	-0.2105483
0.0260000	-0.2106776
0.0250000	-0.2108533
0.0240000	-0.2109784
0.0239083	-0.2110000
0.0230000	-0.2112800
0.0220000	-0.2112800
0.0210000	-0.2112800
0.0200000	-0.2113435
0.0190000	-0.2115200
0.0180000	-0.2115200
0.0170000	-0.2116000
0.0160000	-0.2116662
0.0150000	-0.2116135
0.0140433	-0.2110000
0.0140000	-0.2108285
0.0137200	-0.2100000
0.0131467	-0.2090000
0.0130000	-0.2085600
0.0127200	-0.2080000
0.0124252	-0.2070000
0.0120000	-0.2062800
0.0117200	-0.2060000
0.0114800	-0.2050000
0.0111015	-0.2040000
0.0110000	-0.2036593
0.0107200	-0.2030000
0.0102235	-0.2020000
0.0100000	-0.2014319
0.0097200	-0.2010000
0.0094800	-0.2000000
0.0090000	-0.1991152
0.0088848	-0.1990000
0.0086956	-0.1980000
0.0081546	-0.1970000
0.0080000	-0.1965447
0.0077200	-0.1960000
0.0074800	-0.1950000
0.0070000	-0.1941008
0.0068992	-0.1940000
0.0067200	-0.1930000
0.0062152	-0.1920000
0.0060000	-0.1914437
0.0057200	-0.1910000
0.0054800	-0.1900000
0.0051255	-0.1890000
0.0050000	-0.1886039
0.0047200	-0.1880000
0.0044003	-0.1870000
0.0040000	-0.1862802
0.0037200	-0.1860000
0.0031795	-0.1850000
0.0030000	-0.1848900
0.0020000	-0.1846400
0.0011467	-0.1840000
0.0010000	-0.1837850
0.0001864	-0.1830000
0.0000000	-0.1828743
-0.0010000	-0.1828668
-0.0020000	-0.1828533
-0.0030000	-0.1825649
-0.0038428	-0.1820000
-0.0040000	-0.1815397
-0.0042800	-0.1810000
-0.0045200	-0.1800000
-0.0050000	-0.1793370
-0.0056246	-0.1790000
-0.0060000	-0.1788533
-0.0070000	-0.1781504
-0.0072800	-0.1780000
-0.0078692	-0.1770000
-0.0080000	-0.1769065
-0.0090000	-0.1768533
-0.0100000	-0.1767511
-0.0110000	-0.1766477
-0.0120000	-0.1766018
-0.0130000	-0.1765200
-0.0140000	-0.1765200
-0.0150000	-0.1764260
-0.0160000	-0.1762800
-0.0170000	-0.1762800
-0.0172800	-0.1760000
-0.0180000	-0.1756180
-0.0186291	-0.1750000
-0.0190000	-0.1742874
-0.0192778	-0.1740000
-0.0192800	-0.1730000
-0.0196353	-0.1720000
-0.0200000	-0.1712772
-0.0202654	-0.1710000
-0.0202800	-0.1700000
-0.0206075	-0.1690000
-0.0210000	-0.1681814
-0.0211814	-0.1680000
-0.0212800	-0.1670000
-0.0218452	-0.1660000
-0.0220000	-0.1658780
-0.0230000	-0.1655943
-0.0238025	-0.1650000
-0.0240000	-0.1644957
-0.0242800	-0.1640000
-0.0250000	-0.1633662
-0.0260000	-0.1632800
-0.0270000	-0.1632800
-0.0275600	-0.1630000
-0.0280000	-0.1628533
-0.0290000	-0.1621067
-0.0291867	-0.1620000
-0.0292800	-0.1610000
-0.0295922	-0.1600000
-0.0299820	-0.1590000
-0.0300000	-0.1589849
-0.0310000	-0.1582929
-0.0312929	-0.1580000
-0.0320000	-0.1575227
-0.0325227	-0.1570000
-0.0330000	-0.1563919
-0.0334811	-0.1560000
-0.0340000	-0.1557190
-0.0350000	-0.1555200
-0.0360000	-0.1552800
-0.0370000	-0.1552800
-0.0375600	-0.1550000
-0.0380000	-0.1548533
-0.0390000	-0.1545200
-0.0400000	-0.1542800
-0.0410000	-0.1542800
-0.0414607	-0.1540000
-0.0420000	-0.1537962
-0.0430000	-0.1535200
-0.0440000	-0.1532800
-0.0446283	-0.1530000
-0.0450000	-0.1528854
-0.0460000	-0.1525616
-0.0470000	-0.1522800
-0.0480000	-0.1522248
-0.0482330	-0.1520000
-0.0490000	-0.1516324
-0.0500000	-0.1512800
-0.0510000	-0.1512800
-0.0512895	-0.1510000
-0.0520000	-0.1506267
-0.0530000	-0.1502800
-0.0540000	-0.1501150
-0.0541150	-0.1500000
-0.0550000	-0.1495371
-0.0560000	-0.1492800
-0.0565600	-0.1490000
-0.0570000	-0.1488533
-0.0580000	-0.1485029
-0.0590000	-0.1482800
-0.0592938	-0.1480000
-0.0600000	-0.1476164
-0.0610000	-0.1472800
-0.0615600	-0.1470000
-0.0620000	-0.1468533
-0.0630000	-0.1464015
-0.0640000	-0.1461735
-0.0641735	-0.1460000
-0.0650000	-0.1455200
-0.0660000	-0.1452800
-0.0662800	-0.1450000
-0.0670000	-0.1445414
-0.0680000	-0.1442800
-0.0683285	-0.1440000
-0.0690000	-0.1436509
-0.0700000	-0.1432800
-0.0703726	-0.1430000
-0.0710000	-0.1427072
-0.0720000	-0.1422800
-0.0723523	-0.1420000
-0.0730000	-0.1416746
-0.0740000	-0.1412800
-0.0742852	-0.1410000
-0.0750000	-0.1405478
-0.0760000	-0.1402800
-0.0762800	-0.1400000
-0.0770000	-0.1395200
-0.0780000	-0.1392593
-0.0782593	-0.1390000
-0.0790000	-0.1384015
-0.0796870	-0.1380000
-0.0800000	-0.1378533
-0.0810000	-0.1372800
-0.0813523	-0.1370000
-0.0820000	-0.1366418
-0.0830000	-0.1362800
-0.0832800	-0.1360000
-0.0840000	-0.1354289
-0.0847108	-0.1350000
-0.0850000	-0.1348533
-0.0860000	-0.1342800
-0.0862800	-0.1340000
-0.0870000	-0.1335200
-0.0878376	-0.1330000
-0.0880000	-0.1328943
-0.0890000	-0.1322800
-0.0892800	-0.1320000
-0.0900000	-0.1315200
-0.0907800	-0.1310000
-0.0910000	-0.1308533
-0.0920000	-0.1302800
-0.0922800	-0.1300000
-0.0930000	-0.1293632
-0.0935907	-0.1290000
-0.0940000	-0.1287642
-0.0950000	-0.1282126
-0.0952126	-0.1280000
-0.0960000	-0.1272800
-0.0962800	-0.1270000
-0.0970000	-0.1264015
-0.0975957	-0.1260000
-0.0980000	-0.1257073
-0.0989401	-0.1250000
-0.0990000	-0.1249621
-0.1000000	-0.1242800
-0.1002800	-0.1240000
-0.1010000	-0.1232800
-0.1012800	-0.1230000
-0.1020000	-0.1223791
-0.1024607	-0.1220000
-0.1030000	-0.1216025
-0.1037800	-0.1210000
-0.1040000	-0.1208167
-0.1049645	-0.1200000
-0.1050000	-0.1199726
-0.1060000	-0.1192800
-0.1062800	-0.1190000
-0.1070000	-0.1182800
-0.1072800	-0.1180000
-0.1080000	-0.1172800
-0.1082800	-0.1170000
-0.1090000	-0.1162800
-0.1092800	-0.1160000
-0.1100000	-0.1152800
-0.1102800	-0.1150000
-0.1110000	-0.1142800
-0.1112800	-0.1140000
-0.1120000	-0.1132800
-0.1122800	-0.1130000
-0.1130000	-0.1122800
-0.1132800	-0.1120000
-0.1140000	-0.1112800
-0.1142800	-0.1110000
-0.1150000	-0.1102800
-0.1152800	-0.1100000
-0.1160000	-0.1092800
-0.1162800	-0.1090000
-0.1170000	-0.1082800
-0.1172800	-0.1080000
-0.1180000	-0.1072800
-0.1182800	-0.1070000
-0.1190000	-0.1062800
-0.1192800	-0.1060000
-0.1199726	-0.1050000
-0.1200000	-0.1049645
-0.1208167	-0.1040000
-0.1210000	-0.1037800
-0.1216025	-0.1030000
-0.1220000	-0.1024607
-0.1223791	-0.1020000
-0.1230000	-0.1012800
-0.1232800	-0.1010000
-0.1240000	-0.1002800
-0.1242800	-0.1000000
-0.1249621	-0.0990000
-0.1250000	-0.0989401
-0.1257073	-0.0980000
-0.1260000	-0.0975957
-0.1264015	-0.0970000
-0.1270000	-0.0962800
-0.1271400	-0.0960000
-0.1277924	-0.0950000
-0.1280000	-0.0946319
-0.1282013	-0.0940000
-0.1284956	-0.0930000
-0.1288533	-0.0920000
-0.1290000	-0.0915600
-0.1292800	-0.0910000
-0.1292800	-0.0900000
-0.1292800	-0.0890000
-0.1295200	-0.0880000
-0.1295739	-0.0870000
-0.1297378	-0.0860000
-0.1298533	-0.0850000
-0.1300000	-0.0845539
-0.1302751	-0.0840000
-0.1302800	-0.0830000
-0.1302800	-0.0820000
-0.1304385	-0.0810000
-0.1305200	-0.0800000
-0.1306287	-0.0790000
-0.1308254	-0.0780000
-0.1308585	-0.0770000
-0.1310000	-0.0765704
-0.1312800	-0.0760000
-0.1312800	-0.0750000
-0.1312800	-0.0740000
-0.1313885	-0.0730000
-0.1315200	-0.0720000
-0.1315811	-0.0710000
-0.1316971	-0.0700000
-0.1318533	-0.0690000
-0.1319558	-0.0680000
-0.1320000	-0.0678255
-0.1322800	-0.0670000
-0.1322800	-0.0660000
-0.1322800	-0.0650000
-0.1323264	-0.0640000
-0.1325200	-0.0630000
-0.1325200	-0.0620000
-0.1326259	-0.0610000
-0.1327487	-0.0600000
-0.1328533	-0.0590000
-0.1329431	-0.0580000
-0.1330000	-0.0577837
-0.1332800	-0.0570000
-0.1332800	-0.0560000
-0.1332800	-0.0550000
-0.1332800	-0.0540000
-0.1333731	-0.0530000
-0.1335200	-0.0520000
-0.1335200	-0.0510000
-0.1335922	-0.0500000
-0.1336546	-0.0490000
-0.1337975	-0.0480000
-0.1338533	-0.0470000
-0.1338977	-0.0460000
-0.1340000	-0.0455562
-0.1342025	-0.0450000
-0.1342800	-0.0440000
-0.1342800	-0.0430000
-0.1342800	-0.0420000
-0.1342800	-0.0410000
-0.1342800	-0.0400000
-0.1344119	-0.0390000
-0.1345200	-0.0380000
-0.1345200	-0.0370000
-0.1345318	-0.0360000
-0.1345988	-0.0350000
-0.1346400	-0.0340000
-0.1347111	-0.0330000
-0.1348178	-0.0320000
-0.1348533	-0.0310000
-0.1348533	-0.0300000
-0.1349115	-0.0290000
-0.1350000	-0.0283967
-0.1351019	-0.0280000
-0.1352800	-0.0270000
-0.1352800	-0.0260000
-0.1352800	-0.0250000
-0.1352800	-0.0240000
-0.1352800	-0.0230000
-0.1352800	-0.0220000
-0.1352800	-0.0210000
-0.1352800	-0.0200000
-0.1352800	-0.0190000
-0.1352800	-0.0180000
-0.1353398	-0.0170000
-0.1354049	-0.0160000
-0.1354553	-0.0150000
-0.1354954	-0.0140000
-0.1355200	-0.0130000
-0.1355200	-0.0120000
-0.1355200	-0.0110000
-0.1355200	-0.0100000
-0.1355200	-0.0090000
-0.1355200	-0.0080000
-0.1355200	-0.0070000
-0.1355217	-0.0060000
-0.1355340	-0.0050000
-0.1355436	-0.0040000
-0.1355508	-0.0030000
-0.1355558	-0.0020000
-0.1355588	-0.0010000
-0.1355598	0.0000000
-0.1355588	0.0010000
-0.1355558	0.0020000
-0.1355508	0.0030000
-0.1355436	0.0040000
-0.1355340	0.0050000
-0.1355217	0.0060000
-0.1355200	0.0070000
-0.1355200	0.0080000
-0.1355200	0.0090000
-0.1355200	0.0100000
-0.1355200	0.0110000
-0.1355200	0.0120000
-0.1355200	0.0130000
-0.1354954	0.0140000
-0.1354553	0.0150000
-0.1354049	0.0160000
-0.1353398	0.0170000
-0.1352800	0.0180000
-0.1352800	0.0190000
-0.1352800	0.0200000
-0.1352800	0.0210000
-0.1352800	0.0220000
-0.1352800	0.0230000
-0.1352800	0.0240000
-0.1352800	0.0250000
-0.1352800	0.0260000
-0.1352800	0.0270000
-0.1351019	0.0280000
-0.1350000	0.0283967
-0.1349115	0.0290000
-0.1348533	0.0300000
-0.1348533	0.0310000
-0.1348178	0.0320000
-0.1347111	0.0330000
-0.1346400	0.0340000
-0.1345988	0.0350000
-0.1345318	0.0360000
-0.1345200	0.0370000
-0.1345200	0.0380000
-0.1344119	0.0390000
-0.1342800	0.0400000
-0.1342800	0.0410000
-0.1342800	0.0420000
-0.1342800	0.0430000
-0.1342800	0.0440000
-0.1342025	0.0450000
-0.1340000	0.0455562
-0.1338977	0.0460000
-0.1338533	0.0470000
-0.1337975	0.0480000
-0.1336546	0.0490000
-0.1335922	0.0500000
-0.1335200	0.0510000
-0.1335200	0.0520000
-0.1333731	0.0530000
-0.1332800	0.0540000
-0.1332800	0.0550000
-0.1332800	0.0560000
-0.1332800	0.0570000
-0.1330000	0.0577837
-0.1329431	0.0580000
-0.1328533	0.0590000
-0.1327487	0.0600000
-0.1326259	0.0610000
-0.1325200	0.0620000
-0.1325200	0.0630000
-0.1323264	0.0640000
-0.1322800	0.0650000
-0.1322800	0.0660000
-0.1322800	0.0670000
-0.1320000	0.0678255
-0.1319558	0.0680000
-0.1318533	0.0690000
-0.1316971	0.0700000
-0.1315811	0.0710000
-0.1315200	0.0720000
-0.1313885	0.0730000
-0.1312800	0.0740000
-0.1312800	0.0750000
-0.1312800	0.0760000
-0.1310000	0.0765704
-0.1308585	0.0770000
-0.1308254	0.0780000
-0.1306287	0.0790000
-0.1305200	0.0800000
-0.1304385	0.0810000
-0.1302800	0.0820000
-0.1302800	0.0830000
-0.1302751	0.0840000
-0.1300000	0.0845539
-0.1298533	0.0850000
-0.1297378	0.0860000
-0.1295739	0.0870000
-0.1295200	0.0880000
-0.1292800	0.0890000
-0.1292800	0.0900000
-0.1292800	0.0910000
-0.1290000	0.0915600
-0.1288533	0.0920000
-0.1284956	0.0930000
-0.1282013	0.0940000
-0.1280000	0.0946319
-0.1277924	0.0950000
-0.1271400	0.0960000
-0.1270000	0.0962800
-0.1264015	0.0970000
-0.1260000	0.0975957
-0.1257073	0.0980000
-0.1250000	0.0989401
-0.1249621	0.0990000
-0.1242800	0.1000000
-0.1240000	0.1002800
-0.1232800	0.1010000
-0.1230000	0.1012800
-0.1223791	0.1020000
-0.1220000	0.1024607
-0.1216025	0.1030000
-0.1210000	0.1037800
-0.1208167	0.1040000
-0.1200000	0.1049645
-0.1199726	0.1050000
-0.1192800	0.1060000
-0.1190000	0.1062800
-0.1182800	0.1070000
-0.1180000	0.1072800
-0.1172800	0.1080000
-0.1170000	0.1082800
-0.1162800	0.1090000
-0.1160000	0.1092800
-0.1152800	0.1100000
-0.1150000	0.1102800
-0.1142800	0.1110000
-0.1140000	0.1112800
-0.1132800	0.1120000
-0.1130000	0.1122800
-0.1122800	0.1130000
-0.1120000	0.1132800
-0.1112800	0.1140000
-0.1110000	0.1142800
-0.1102800	0.1150000
-0.1100000	0.1152800
-0.1092800	0.1160000
-0.1090000	0.1162800
-0.1082800	0.1170000
-0.1080000	0.1172800
-0.1072800	0.1180000
-0.1070000	0.1182800
-0.1062800	0.1190000
-0.1060000	0.1192800
-0.1050000	0.1199726
-0.1049645	0.1200000
-0.1040000	0.1208167
-0.1037800	0.1210000
-0.1030000	0.1216025
-0.1024607	0.1220000
-0.1020000	0.1223791
-0.1012800	0.1230000
-0.1010000	0.1232800
-0.1002800	0.1240000
-0.1000000	0.1242800
-0.0990000	0.1249621
-0.0989401	0.1250000
-0.0980000	0.1257073
-0.0975957	0.1260000
-0.0970000	0.1264015
-0.0962800	0.1270000
-0.0960000	0.1272800
-0.0952126	0.1280000
-0.0950000	0.1282126
-0.0940000	0.1287642
-0.0935907	0.1290000
-0.0930000	0.1293632
-0.0922800	0.1300000
-0.0920000	0.1302800
-0.0910000	0.1308533
-0.0907800	0.1310000
-0.0900000	0.1315200
-0.0892800	0.1320000
-0.0890000	0.1322800
-0.0880000	0.1328943
-0.0878376	0.1330000
-0.0870000	0.1335200
-0.0862800	0.1340000
-0.0860000	0.1342800
-0.0850000	0.1348533
-0.0847108	0.1350000
-0.0840000	0.1354289
-0.0832800	0.1360000
-0.0830000	0.1362800
-0.0820000	0.1366418
-0.0813523	0.1370000
-0.0810000	0.1372800
-0.0800000	0.1378533
-0.0796870	0.1380000
-0.0790000	0.1384015
-0.0782593	0.1390000
-0.0780000	0.1392593
-0.0770000	0.1395200
-0.0762800	0.1400000
-0.0760000	0.1402800
-0.0750000	0.1405478
-0.0742852	0.1410000
-0.0740000	0.1412800
-0.0730000	0.1416746
-0.0723523	0.1420000
-0.0720000	0.1422800
-0.0710000	0.1427072
-0.0703726	0.1430000
-0.0700000	0.1432800
-0.0690000	0.1436509
-0.0683285	0.1440000
-0.0680000	0.1442800
-0.0670000	0.1445414
-0.0662800	0.1450000
-0.0660000	0.1452800
-0.0650000	0.1455200
-0.0641735	0.1460000
-0.0640000	0.1461735
-0.0630000	0.1464015
-0.0620000	0.1468533
-0.0615600	0.1470000
-0.0610000	0.1472800
-0.0600000	0.1476164
-0.0592938	0.1480000
-0.0590000	0.1482800
-0.0580000	0.1485029
-0.0570000	0.1488533
-0.0565600	0.1490000
-0.0560000	0.1492800
-0.0550000	0.1495371
-0.0541150	0.1500000
-0.0540000	0.1501150
-0.0530000	0.1502800
-0.0520000	0.1506267
-0.0512895	0.1510000
-0.0510000	0.1512800
-0.0500000	0.1512800
-0.0490000	0.1516324
-0.0482330	0.1520000
-0.0480000	0.1522248
-0.0470000	0.1522800
-0.0460000	0.1525616
-0.0450000	0.1528854
-0.0446283	0.1530000
-0.0440000	0.1532800
-0.0430000	0.1535200
-0.0420000	0.1537962
-0.0414607	0.1540000
-0.0410000	0.1542800
-0.0400000	0.1542800
-0.0390000	0.1545200
-0.0380000	0.1548533
-0.0375600	0.1550000
-0.0370000	0.1552800
-0.0360000	0.1552800
-0.0350000	0.1555200
-0.0340000	0.1557190
-0.0334811	0.1560000
-0.0330000	0.1563919
-0.0325227	0.1570000
-0.0320000	0.1575227
-0.0312929	0.1580000
-0.0310000	0.1582929
-0.0300000	0.1589849
-0.0299820	0.1590000
-0.0295922	0.1600000
-0.0292800	0.1610000
-0.0291867	0.1620000
-0.0290000	0.1621067
-0.0280000	0.1628533
-0.0275600	0.1630000
-0.0270000	0.1632800
-0.0260000	0.1632800
-0.0250000	0.1633662
-0.0242800	0.1640000
-0.0240000	0.1644957
-0.0238025	0.1650000
-0.0230000	0.1655943
-0.0220000	0.1658780
-0.0218452	0.1660000
-0.0212800	0.1670000
-0.0211814	0.1680000
-0.0210000	0.1681814
-0.0206075	0.1690000
-0.0202800	0.1700000
-0.0202654	0.1710000
-0.0200000	0.1712772
-0.0196353	0.1720000
-0.0192800	0.1730000
-0.0192778	0.1740000
-0.0190000	0.1742874
-0.0186291	0.1750000
-0.0180000	0.1756180
-0.0172800	0.1760000
-0.0170000	0.1762800
-0.0160000	0.1762800
-0.0150000	0.1764260
-0.0140000	0.1765200
-0.0130000	0.1765200
-0.0120000	0.1766018
-0.0110000	0.1766477
-0.0100000	0.1767511
-0.0090000	0.1768533
-0.0080000	0.1769065
-0.0078692	0.1770000
-0.0072800	0.1780000
-0.0070000	0.1781504
-0.0060000	0.1788533
-0.0056246	0.1790000
-0.0050000	0.1793370
-0.0045200	0.1800000
-0.0042800	0.1810000
-0.0040000	0.1815397
-0.0038428	0.1820000
-0.0030000	0.1825649
-0.0020000	0.1828533
-0.0010000	0.1828668
0.0000000	0.1828743
0.0001864	0.1830000
0.0010000	0.1837850
0.0011467	0.1840000
0.0020000	0.1846400
0.0030000	0.1848900
0.0031795	0.1850000
0.0037200	0.1860000
0.0040000	0.1862802
0.0044003	0.1870000
0.0047200	0.1880000
0.0050000	0.1886039
0.0051255	0.1890000
0.0054800	0.1900000
0.0057200	0.1910000
0.0060000	0.1914437
0.0062152	0.1920000
0.0067200	0.1930000
0.0068992	0.1940000
0.0070000	0.1941008
0.0074800	0.1950000
0.0077200	0.1960000
0.0080000	0.1965447
0.0081546	0.1970000
0.0086956	0.1980000
0.0088848	0.1990000
0.0090000	0.1991152
0.0094800	0.2000000
0.0097200	0.2010000
0.0100000	0.2014319
0.0102235	0.2020000
0.0107200	0.2030000
0.0110000	0.2036593
0.0111015	0.2040000
0.0114800	0.2050000
0.0117200	0.2060000
0.0120000	0.2062800
0.0124252	0.2070000
0.0127200	0.2080000
0.0130000	0.2085600
0.0131467	0.2090000
0.0137200	0.2100000
0.0140000	0.2108285
0.0140433	0.2110000
0.0150000	0.2116135
0.0160000	0.2116662
0.0170000	0.2116000
0.0180000	0.2115200
0.0190000	0.2115200
0.0200000	0.2113435
0.0210000	0.2112800
0.0220000	0.2112800
0.0230000	0.2112800
0.0239083	0.2110000
0.0240000	0.2109784
0.0250000	0.2108533
0.0260000	0.2106776
0.0270000	0.2105483
0.0280000	0.2105193
0.0290000	0.2102800
0.0300000	0.2102800
0.0310000	0.2102800
0.0315600	0.2100000
0.0320000	0.2098533
0.0330000	0.2097101
0.0340000	0.2095223
0.0350000	0.2094283
0.0360000	0.2092800
0.0370000	0.2092800
0.0375600	0.2090000
0.0380000	0.2088533
0.0390000	0.2086588
0.0400000	0.2085200
0.0410000	0.2082800
0.0420000	0.2082800
0.0430000	0.2087840
0.0431467	0.2090000
0.0440000	0.2094399
0.0450000	0.2095200
0.0457200	0.2100000
0.0460000	0.2103619
0.0462967	0.2110000
0.0467200	0.2120000
0.0470000	0.2121863
0.0480000	0.2128533
0.0490000	0.2125711
0.0500000	0.2123653
0.0510000	0.2125423
0.0515728	0.2130000
0.0520000	0.2132807
0.0530000	0.2136261
0.0540000	0.2138783
0.0541467	0.2140000
0.0547200	0.2150000
0.0550000	0.2155600
0.0551467	0.2160000
0.0557200	0.2170000
0.0560000	0.2175600
0.0561467	0.2180000
0.0567200	0.2190000
0.0570000	0.2195600
0.0571467	0.2200000
0.0577200	0.2210000
0.0580000	0.2212800
0.0587200	0.2220000
0.0590000	0.2221400
0.0600000	0.2221416
0.0601678	0.2220000
0.0610000	0.2216849
0.0620000	0.2214577
0.0630000	0.2212800
0.0635600	0.2210000
0.0640000	0.2208533
0.0650000	0.2205200
0.0660000	0.2202800
0.0670000	0.2200873
0.0672383	0.2200000
0.0680000	0.2199084
0.0681467	0.2200000
0.0690000	0.2207085
0.0696529	0.2210000
0.0700000	0.2212800
0.0710000	0.2215126
0.0714216	0.2220000
0.0717200	0.2230000
0.0720000	0.2231867
0.0730000	0.2238533
0.0740000	0.2238834
0.0750000	0.2235200
0.0760000	0.2234418
0.0767200	0.2240000
0.0770000	0.2241309
0.0780000	0.2244553
0.0790000	0.2246047
0.0795952	0.2250000
0.0800000	0.2257283
0.0801249	0.2260000
0.0807200	0.2270000
0.0810000	0.2275600
0.0811467	0.2280000
0.0817200	0.2290000
0.0820000	0.2294147
0.0822595	0.2300000
0.0827200	0.2310000
0.0830000	0.2312800
0.0834800	0.2320000
0.0837200	0.2330000
0.0840000	0.2332800
0.0845064	0.2340000
0.0850000	0.2349242
0.0850430	0.2350000
0.0857200	0.2360000
0.0860000	0.2365600
0.0861467	0.2370000
0.0867200	0.2380000
0.0870000	0.2382820
0.0874775	0.2390000
0.0877200	0.2400000
0.0880000	0.2402800
0.0885452	0.2410000
0.0890000	0.2417319
0.0891467	0.2420000
0.0897200	0.2430000
0.0900000	0.2433820
0.0903134	0.2440000
0.0907200	0.2450000
0.0910000	0.2452800
0.0915047	0.2460000
0.0920000	0.2468077
0.0921162	0.2470000
0.0927200	0.2480000
0.0930000	0.2483499
0.0933674	0.2490000
0.0937200	0.2500000
0.0940000	0.2502800
0.0945975	0.2510000
0.0950000	0.2516879
0.0951467	0.2520000
0.0957200	0.2530000
0.0960000	0.2532800
0.0964800	0.2540000
0.0969736	0.2550000
0.0970000	0.2550264
0.0977200	0.2560000
0.0980000	0.2563437
0.0983909	0.2570000
0.0987200	0.2580000
0.0990000	0.2582800
0.0997200	0.2590000
0.1000000	0.2595003
0.1002073	0.2600000
0.1007200	0.2610000
0.1010000	0.2612800
0.1016552	0.2620000
0.1020000	0.2626327
0.1021571	0.2630000
0.1027200	0.2640000
0.1030000	0.2642800
0.1036357	0.2650000
0.1040000	0.2656523
0.1041587	0.2660000
0.1047200	0.2670000
0.1050000	0.2672800
0.1056916	0.2680000
0.1060000	0.2685476
0.1062054	0.2690000
0.1067200	0.2700000
0.1070000	0.2702800
0.1077200	0.2710000
0.1080000	0.2713541
0.1083957	0.2720000
0.1088420	0.2730000
0.1090000	0.2731580
0.1097200	0.2740000
0.1100000	0.2742800
0.1104800	0.2750000
0.1110000	0.2757800
0.1111467	0.2760000
0.1117200	0.2770000
0.1120000	0.2772800
0.1126699	0.2780000
0.1130000	0.2785198
0.1132679	0.2790000
0.1137805	0.2800000
0.1140000	0.2802195
0.1147200	0.2810000
0.1150000	0.2812800
0.1155047	0.2820000
0.1160000	0.2827626
0.1161571	0.2830000
0.1167200	0.2840000
0.1170000	0.2842800
0.1177200	0.2850000
0.1180000	0.2852800
0.1184800	0.2860000
0.1190000	0.2867800
0.1191524	0.2870000
0.1197200	0.2880000
0.1200000	0.2882800
0.1207200	0.2890000
0.1210000	0.2892800
0.1215116	0.2900000
0.1220000	0.2907575
0.1221765	0.2910000
0.1227685	0.2920000
0.1230000	0.2922315
0.1237200	0.2930000
0.1240000	0.2932800
0.1246948	0.2940000
0.1250000	0.2943780
0.1254002	0.2950000
0.1260000	0.2957800
0.1261467	0.2960000
0.1267200	0.2970000
0.1270000	0.2972800
0.1277200	0.2980000
0.1280000	0.2982800
0.1286384	0.2990000
0.1290000	0.2994609
0.1293795	0.3000000
0.1300000	0.3007800
0.1301489	0.3010000
0.1307200	0.3020000
0.1310000	0.3022800
0.1317200	0.3030000
0.1320000	0.3032800
0.1327200	0.3040000
0.1330000	0.3042800
0.1335064	0.3050000
0.1340000	0.3057443
0.1342361	0.3060000
0.1350000	0.3068184
0.1351191	0.3070000
0.1357200	0.3080000
0.1360000	0.3082800
0.1367200	0.3090000
0.1370000	0.3092800
0.1377200	0.3100000
0.1380000	0.3102800
0.1386384	0.3110000
0.1390000	0.3114077
0.1394317	0.3120000
0.1400000	0.3127800
0.1402089	0.3130000
0.1410000	0.3138163
0.1411289	0.3140000
0.1417530	0.3150000
0.1420000	0.3152470
0.1427200	0.3160000
0.1430000	0.3162800
0.1437200	0.3170000
0.1440000	0.3172800
0.1447200	0.3180000
0.1450000	0.3182800
0.1457200	0.3190000
0.1460000	0.3192800
0.1465595	0.3200000
0.1470000	0.3205214
0.1474002	0.3210000
0.1480000	0.3217785
0.1482215	0.3220000
0.1490000	0.3227800
0.1491905	0.3230000
0.1500000	0.3238365
0.1501336	0.3240000
0.1509254	0.3250000
0.1510000	0.3250746
0.1517203	0.3260000
0.1520000	0.3262797
0.1527200	0.3270000
0.1530000	0.3272800
0.1537200	0.3280000
0.1540000	0.3282800
0.1547200	0.3290000
0.1550000	0.3292800
0.1557200	0.3300000
0.1560000	0.3302800
0.1567200	0.3310000
0.1570000	0.3312800
0.1577200	0.3320000
0.1580000	0.3322800
0.1587200	0.3330000
0.1590000	0.3332800
0.1597200	0.3340000
0.1600000	0.3342800
0.1607200	0.3350000
0.1610000	0.3352800
0.1617200	0.3360000
0.1620000	0.3362800
0.1627200	0.3370000
0.1630000	0.3372800
0.1637200	0.3380000
0.1640000	0.3382800
0.1647200	0.3390000
0.1650000	0.3392800
0.1657200	0.3400000
0.1660000	0.3402800
0.1667200	0.3410000
0.1670000	0.3412800
0.1677200	0.3420000
0.1680000	0.3422800
0.1687200	0.3430000
0.1690000	0.3432800
0.1697200	0.3440000
0.1700000	0.3442800
0.1707200	0.3450000
0.1710000	0.3452800
0.1717200	0.3460000
0.1720000	0.3462800
0.1727200	0.3470000
0.1730000	0.3472800
0.1737203	0.3480000
0.1740000	0.3482797
0.1749254	0.3490000
0.1750000	0.3490746
0.1760000	0.3498664
0.1761635	0.3500000
0.1770000	0.3508095
0.1772200	0.3510000
0.1780000	0.3517785
0.1782215	0.3520000
0.1790000	0.3525998
0.1794786	0.3530000
0.1800000	0.3534405
0.1807200	0.3540000
0.1810000	0.3542800
0.1817200	0.3550000
0.1820000	0.3552800
0.1827200	0.3560000
0.1830000	0.3562800
0.1837200	0.3570000
0.1840000	0.3572800
0.1847530	0.3580000
0.1850000	0.3582470
0.1860000	0.3588711
0.1861837	0.3590000
0.1870000	0.3597911
0.1872200	0.3600000
0.1880000	0.3605683
0.1885923	0.3610000
0.1890000	0.3613616
0.1897200	0.3620000
0.1900000	0.3622800
0.1907200	0.3630000
0.1910000	0.3632800
0.1917200	0.3640000
0.1920000	0.3642800
0.1930000	0.3648809
0.1931816	0.3650000
0.1940000	0.3657639
0.1942557	0.3660000
0.1950000	0.3664936
0.1957200	0.3670000
0.1960000	0.3672800
0.1967200	0.3680000
0.1970000	0.3682800
0.1977200	0.3690000
0.1980000	0.3692800
0.1990000	0.3698511
0.1992200	0.3700000
0.2000000	0.3706205
0.2005391	0.3710000
0.2010000	0.3713616
0.2017200	0.3720000
0.2020000	0.3722800
0.2027200	0.3730000
0.2030000	0.3732800
0.2040000	0.3738533
0.2042200	0.3740000
0.2050000	0.3745998
0.2056220	0.3750000
0.2060000	0.3753052
0.2067200	0.3760000
0.2070000	0.3762800
0.2077685	0.3770000
0.2080000	0.3772315
0.2090000	0.3778235
0.2092425	0.3780000
0.2100000	0.3784884
0.2107200	0.3790000
0.2110000	0.3792800
0.2117200	0.3800000
0.2120000	0.3802800
0.2130000	0.3808476
0.2132200	0.3810000
0.2140000	0.3815200
0.2147200	0.3820000
0.2150000	0.3822800
0.2157200	0.3830000
0.2160000	0.3832800
0.2170000	0.3838429
0.2172374	0.3840000
0.2180000	0.3844953
0.2187200	0.3850000
0.2190000	0.3852800
0.2197805	0.3860000
0.2200000	0.3862195
0.2210000	0.3867321
0.2214802	0.3870000
0.2220000	0.3873301
0.2227200	0.3880000
0.2230000	0.3882800
0.2240000	0.3888533
0.2242200	0.3890000
0.2250000	0.3895200
0.2257200	0.3900000
0.2260000	0.3902800
0.2268420	0.3910000
0.2270000	0.3911580
0.2280000	0.3916043
0.2286459	0.3920000
0.2290000	0.3922800
0.2297200	0.3930000
0.2300000	0.3932800
0.2310000	0.3937946
0.2314524	0.3940000
0.2320000	0.3943084
0.2327200	0.3950000
0.2330000	0.3952800
0.2340000	0.3958413
0.2343477	0.3960000
0.2350000	0.3963643
0.2357200	0.3970000
0.2360000	0.3972800
0.2370000	0.3978429
0.2373673	0.3980000
0.2380000	0.3983448
0.2387200	0.3990000
0.2390000	0.3992800
0.2400000	0.3997927
0.2404997	0.4000000
0.2410000	0.4002800
0.2417200	0.4010000
0.2420000	0.4012800
0.2430000	0.4016091
0.2436563	0.4020000
0.2440000	0.4022800
0.2449736	0.4030000
0.2450000	0.4030264
0.2460000	0.4035200
0.2467200	0.4040000
0.2470000	0.4042800
0.2480000	0.4048533
0.2483121	0.4050000
0.2490000	0.4053052
0.2500000	0.4056400
0.2510000	0.4053052
0.2516879	0.4050000
0.2520000	0.4048533
0.2530000	0.4042800
0.2532800	0.4040000
0.2540000	0.4035200
0.2550000	0.4030264
0.2550264	0.4030000
0.2560000	0.4022800
0.2563437	0.4020000
0.2570000	0.4016091
0.2580000	0.4012800
0.2582800	0.4010000
0.2590000	0.4002800
0.2595003	0.4000000
0.2600000	0.3997927
0.2610000	0.3992800
0.2612800	0.3990000
0.2620000	0.3983448
0.2626327	0.3980000
0.2630000	0.3978429
0.2640000	0.3972800
0.2642800	0.3970000
0.2650000	0.3963643
0.2656523	0.3960000
0.2660000	0.3958413
0.2670000	0.3952800
0.2672800	0.3950000
0.2680000	0.3943084
0.2685476	0.3940000
0.2690000	0.3937946
0.2700000	0.3932800
0.2702800	0.3930000
0.2710000	0.3922800
0.2713541	0.3920000
0.2720000	0.3916043
0.2730000	0.3911580
0.2731580	0.3910000
0.2740000	0.3902800
0.2742800	0.3900000
0.2750000	0.3895200
0.2757800	0.3890000
0.2760000	0.3888533
0.2770000	0.3882800
0.2772800	0.3880000
0.2780000	0.3873301
0.2785198	0.3870000
0.2790000	0.3867321
0.2800000	0.3862195
0.2802195	0.3860000
0.2810000	0.3852800
0.2812800	0.3850000
0.2820000	0.3844953
0.2827626	0.3840000
0.2830000	0.3838429
0.2840000	0.3832800
0.2842800	0.3830000
0.2850000	0.3822800
0.2852800	0.3820000
0.2860000	0.3815200
0.2867800	0.3810000
0.2870000	0.3808476
0.2880000	0.3802800
0.2882800	0.3800000
0.2890000	0.3792800
0.2892800	0.3790000
0.2900000	0.3784884
0.2907575	0.3780000
0.2910000	0.3778235
0.2920000	0.3772315
0.2922315	0.3770000
0.2930000	0.3762800
0.2932800	0.3760000
0.2940000	0.3753052
0.2943780	0.3750000
0.2950000	0.3745998
0.2957800	0.3740000
0.2960000	0.3738533
0.2970000	0.3732800
0.2972800	0.3730000
0.2980000	0.3722800
0.2982800	0.3720000
0.2990000	0.3713616
0.2994609	0.3710000
0.3000000	0.3706205
0.3007800	0.3700000
0.3010000	0.3698511
0.3020000	0.3692800
0.3022800	0.3690000
0.3030000	0.3682800
0.3032800	0.3680000
0.3040000	0.3672800
0.3042800	0.3670000
0.3050000	0.3664936
0.3057443	0.3660000
0.3060000	0.3657639
0.3068184	0.3650000
0.3070000	0.3648809
0.3080000	0.3642800
0.3082800	0.3640000
0.3090000	0.3632800
0.3092800	0.3630000
0.3100000	0.3622800
0.3102800	0.3620000
0.3110000	0.3613616
0.3114077	0.3610000
0.3120000	0.3605683
0.3127800	0.3600000
0.3130000	0.3597911
0.3138163	0.3590000
0.3140000	0.3588711
0.3150000	0.3582470
0.3152470	0.3580000
0.3160000	0.3572800
0.3162800	0.3570000
0.3170000	0.3562800
0.3172800	0.3560000
0.3180000	0.3552800
0.3182800	0.3550000
0.3190000	0.3542800
0.3192800	0.3540000
0.3200000	0.3534405
0.3205214	0.3530000
0.3210000	0.3525998
0.3217785	0.3520000
0.3220000	0.3517785
0.3227800	0.3510000
0.3230000	0.3508095
0.3238365	0.3500000
0.3240000	0.3498664
0.3250000	0.3490746
0.3250746	0.3490000
0.3260000	0.3482797
0.3262797	0.3480000
0.3270000	0.3472800
0.3272800	0.3470000
0.3280000	0.3462800
0.3282800	0.3460000
0.3290000	0.3452800
0.3292800	0.3450000
0.3300000	0.3442800
0.3302800	0.3440000
0.3310000	0.3432800
0.3312800	0.3430000
0.3320000	0.3422800
0.3322800	0.3420000
0.3330000	0.3412800
0.3332800	0.3410000
0.3340000	0.3402800
0.3342800	0.3400000
0.3350000	0.3392800
0.3352800	0.3390000
0.3360000	0.3382800
0.3362800	0.3380000
0.3370000	0.3372800
0.3372800	0.3370000
0.3380000	0.3362800
0.3382800	0.3360000
0.3390000	0.3352800
0.3392800	0.3350000
0.3400000	0.3342800
0.3402800	0.3340000
0.3410000	0.3332800
0.3412800	0.3330000
0.3420000	0.3322800
0.3422800	0.3320000
0.3430000	0.3312800
0.3432800	0.3310000
0.3440000	0.3302800
0.3442800	0.3300000
0.3450000	0.3292800
0.3452800	0.3290000
0.3460000	0.3282800
0.3462800	0.3280000
0.3470000	0.3272800
0.3472800	0.3270000
0.3480000	0.3262797
0.3482797	0.3260000
0.3490000	0.3250746
0.3490746	0.3250000
0.3498664	0.3240000
0.3500000	0.3238365
0.3508095	0.3230000
0.3510000	0.3227800
0.3517785	0.3220000
0.3520000	0.3217785
0.3525998	0.3210000
0.3530000	0.3205214
0.3534405	0.3200000
0.3540000	0.3192800
0.3542800	0.3190000
0.3550000	0.3182800
0.3552800	0.3180000
0.3560000	0.3172800
0.3562800	0.3170000
0.3570000	0.3162800
0.3572800	0.3160000
0.3580000	0.3152470
0.3582470	0.3150000
0.3588711	0.3140000
0.3590000	0.3138163
0.3597911	0.3130000
0.3600000	0.3127800
0.3605683	0.3120000
0.3610000	0.3114077
0.3613616	0.3110000
0.3620000	0.3102800
0.3622800	0.3100000
0.3630000	0.3092800
0.3632800	0.3090000
0.3640000	0.3082800
0.3642800	0.3080000
0.3648809	0.3070000
0.3650000	0.3068184
0.3657639	0.3060000
0.3660000	0.3057443
0.3664936	0.3050000
0.3670000	0.3042800
0.3672800	0.3040000
0.3680000	0.3032800
0.3682800	0.3030000
0.3690000	0.3022800
0.3692800	0.3020000
0.3698511	0.3010000
0.3700000	0.3007800
0.3706205	0.3000000
0.3710000	0.2994609
0.3713616	0.2990000
0.3720000	0.2982800
0.3722800	0.2980000
0.3730000	0.2972800
0.3732800	0.2970000
0.3738533	0.2960000
0.3740000	0.2957800
0.3745998	0.2950000
0.3750000	0.2943780
0.3753052	0.2940000
0.3760000	0.2932800
0.3762800	0.2930000
0.3770000	0.2922315
0.3772315	0.2920000
0.3778235	0.2910000
0.3780000	0.2907575
0.3784884	0.2900000
0.3790000	0.2892800
0.3792800	0.2890000
0.3800000	0.2882800
0.3802800	0.2880000
0.3808476	0.2870000
0.3810000	0.2867800
0.3815200	0.2860000
0.3820000	0.2852800
0.3822800	0.2850000
0.3830000	0.2842800
0.3832800	0.2840000
0.3838429	0.2830000
0.3840000	0.2827626
0.3844953	0.2820000
0.3850000	0.2812800
0.3852800	0.2810000
0.3860000	0.2802195
0.3862195	0.2800000
0.3867321	0.2790000
0.3870000	0.2785198
0.3873301	0.2780000
0.3880000	0.2772800
0.3882800	0.2770000
0.3888533	0.2760000
0.3890000	0.2757800
0.3895200	0.2750000


==> clfocusspace.dat <==
1.0000000	0.0016000
0.9900000	0.0016000
0.9800000	0.0016000
0.9700000	0.0016000
0.9600000	0.0016000
0.9500000	0.0016000
0.9400000	0.0016000
0.9300000	0.0016000
0.9200000	0.0016000
0.9100000	0.0016000
0.9000000	0.0016000
0.8900000	0.0016000
0.8800000	0.0016000
0.8700000	0.0016000
0.8600000	0.0016000
0.8500000	0.0016000
0.8400000	0.0016000
0.8300000	0.0016000
0.8200000	0.0016000
0.8100000	0.0016000
0.8000000	0.0016000
0.7900000	0.0016000
0.7800000	0.0016000
0.7700000	0.0016000
0.7600000	0.0016000
0.7500000	0.0016000
0.7400000	0.0016000
0.7300000	0.0016000
0.7200000	0.0016000
0.7100000	0.0066000
0.7032000	0.0100000
0.7000000	0.0142667
0.6968727	0.0200000
0.6900000	0.0275600
0.6851200	0.0300000
0.6851200	0.0400000
0.6851200	0.0500000
0.6800000	0.0521333
0.6700000	0.0521333
0.6600000	0.0554667
0.6554667	0.0600000
0.6521333	0.0700000
0.6500000	0.0716000
0.6400000	0.0766000
0.6332000	0.0800000
0.6332000	0.0900000
0.6332000	0.1000000
0.6332000	0.1100000
0.6332000	0.1200000
0.6332000	0.1300000
0.6332000	0.1400000
0.6332000	0.1500000
0.6300000	0.1564000
0.6200000	0.1564000
0.6100000	0.1564000
0.6000000	0.1564000
0.5900000	0.1564000
0.5800000	0.1564000
0.5700000	0.1564000
0.5600000	0.1564000
0.5582000	0.1600000
0.5500000	0.1654667
0.5432000	0.1700000
0.5400000	0.1732000
0.5357293	0.1800000
0.5300000	0.1891225
0.5278479	0.1900000
0.5278479	0.2000000
0.5278479	0.2100000
0.5200000	0.2118286
0.5100000	0.2118286
0.5000000	0.2163286
0.4947010	0.2200000
0.4900000	0.2298234
0.4898975	0.2300000
0.4800000	0.2359275
0.4732000	0.2400000
0.4732000	0.2500000
0.4732000	0.2600000
0.4732000	0.2700000
0.4732000	0.2800000
0.4732000	0.2900000
0.4732000	0.3000000
0.4732000	0.3100000
0.4732000	0.3200000
0.4732000	0.3300000
0.4732000	0.3400000
0.4732000	0.3500000
0.4732000	0.3600000
0.4732000	0.3700000
0.4732000	0.3800000
0.4732000	0.3900000
0.4732000	0.4000000
0.4732000	0.4100000
0.4732000	0.4200000
0.4732000	0.4300000
0.4732000	0.4400000
0.4732000	0.4500000
0.4732000	0.4600000
0.4732000	0.4700000
0.4700000	0.4732000
0.4600000	0.4732000
0.4500000	0.4732000
0.4400000	0.4732000
0.4300000	0.4732000
0.4200000	0.4732000
0.4100000	0.4732000
0.4000000	0.4732000
0.3900000	0.4732000
0.3800000	0.4732000
0.3700000	0.4732000
0.3600000	0.4732000
0.3500000	0.4732000
0.3400000	0.4732000
0.3300000	0.4732000
0.3200000	0.4732000
0.3100000	0.4732000
0.3000000	0.4732000
0.2900000	0.4732000
0.2800000	0.4732000
0.2700000	0.4732000
0.2600000	0.4732000
0.2500000	0.4732000
0.2400000	0.4732000
0.2359275	0.4800000
0.2300000	0.4898975
0.2298234	0.4900000
0.2200000	0.4947010
0.2163286	0.5000000
0.2118286	0.5100000
0.2118286	0.5200000
0.2100000	0.5278479
0.2000000	0.5278479
0.1900000	0.5278479
0.1891225	0.5300000
0.1800000	0.5357293
0.1732000	0.5400000
0.1700000	0.5432000
0.1654667	0.5500000
0.1600000	0.5582000
0.1564000	0.5600000
0.1564000	0.5700000
0.1564000	0.5800000
0.1564000	0.5900000
0.1564000	0.6000000
0.1564000	0.6100000
0.1564000	0.6200000
0.1564000	0.6300000
0.1500000	0.6332000
0.1400000	0.6332000
0.1300000	0.6332000
0.1200000	0.6332000
0.1100000	0.6332000
0.1000000	0.6332000
0.0900000	0.6332000
0.0800000	0.6332000
0.0766000	0.6400000
0.0716000	0.6500000
0.0700000	0.6521333
0.0600000	0.6554667
0.0554667	0.6600000
0.0521333	0.6700000
0.0521333	0.6800000
0.0500000	0.6851200
0.0400000	0.6851200
0.0300000	0.6851200
0.0275600	0.6900000
0.0200000	0.6968727
0.0142667	0.7000000
0.0100000	0.7032000
0.0066000	0.7100000
0.0016000	0.7200000
0.0016000	0.7300000
0.0016000	0.7400000
0.0016000	0.7500000
0.0016000	0.7600000
0.0016000	0.7700000
0.0016000	0.7800000
0.0016000	0.7900000
0.0016000	0.8000000
0.0016000	0.8100000
0.0016000	0.8200000
0.0016000	0.8300000
0.0016000	0.8400000
0.0016000	0.8500000
0.0016000	0.8600000
0.0016000	0.8700000
0.0016000	0.8800000
0.0016000	0.8900000
0.0016000	0.9000000
0.0016000	0.9100000
0.0016000	0.9200000
0.0016000	0.9300000
0.0016000	0.9400000
0.0016000	0.9500000
0.0016000	0.9600000
0.0016000	0.9700000
0.0016000	0.9800000
0.0016000	0.9900000
0.0016000	1.0000000


==> egglipse.dat <==
-.25	1.1707830871073055
-.3	1.1532986139362102
-.3085278900983921	1.15
-.35	1.1337261940856669
-.4	1.1120699858640746
-.4254569118386896	1.1
-.45	1.088152034783509
-.5	1.0618306765612187
-.5207248478290458	1.05
-.55	1.0329079100776206
-.6	1.0012544950306819
-.6018485611323279	1
-.65	.9663935919902518
-.6718371777923698	.95
-.7	.9281630795178989
-.7338935889055038	.9
-.75	.8861079141881035
-.7892136573683286	.85
-.8	.8396302583524977
-.8387664042145881	.8
-.85	.7879290304942285
-.883333914171859	.75
-.9	.7299118996231885
-.9235401524025263	.7
-.95	.6640672077100536
-.959872566544685	.65
-.9925500204211861	.6
-1	.5876723271660569
-1.021832680082542	.55
-1.048144475183321	.5
-1.05	.4961308214086663
-1.071374073862226	.45
-1.0919268349632811	.4
-1.1	.3777216461769229
-1.1097877545222439	.35
-1.1250784924563282	.3
-1.1379154296119385	.25
-1.1483395739113114	.2
-1.15	.1897675440489147
-1.1563823824202233	.15
-1.1621032765163486	.1
-1.1655269661017913	.05
-1.1666666666666667	0
-1.1655269661017913	-.05
-1.1621032765163486	-.1
-1.1563823824202233	-.15
-1.15	-.1897675440489147
-1.1483395739113114	-.2
-1.1379154296119385	-.25
-1.1250784924563282	-.3
-1.1097877545222439	-.35
-1.1	-.3777216461769229
-1.0919268349632811	-.4
-1.071374073862226	-.45
-1.05	-.4961308214086663
-1.048144475183321	-.5
-1.021832680082542	-.55
-1	-.5876723271660569
-.9925500204211861	-.6
-.959872566544685	-.65
-.95	-.6640672077100536
-.9235401524025263	-.7
-.9	-.7299118996231885
-.883333914171859	-.75
-.85	-.7879290304942285
-.8387664042145881	-.8
-.8	-.8396302583524977
-.7892136573683286	-.85
-.75	-.8861079141881035
-.7338935889055038	-.9
-.7	-.9281630795178989
-.6718371777923698	-.95
-.65	-.9663935919902518
-.6018485611323279	-1
-.6	-1.0012544950306819
-.55	-1.0329079100776206
-.5207248478290458	-1.05
-.5	-1.0618306765612187
-.45	-1.0881520347835087
-.4254569118386896	-1.1
-.4	-1.1120699858640746
-.35	-1.1337261940856669
-.3085278900983921	-1.15
-.3	-1.1532986139362102
-.25	-1.1707830871073055
-.2	-1.1863869657689123
-.15063345705609865	-1.2
-.15	-1.2001728364477868
-.1	-1.212104748489169
-.05	-1.2223347138029819
0	-1.2309040748349898
.05	-1.2378483045678081
.1	-1.2431973192898678
.15	-1.2469758649889355
.2	-1.2492039648400426
.25	-1.2498974117992205
.3	-1.2490682863136988
.35	-1.2467254753612838
.4	-1.242875166161555
.45	-1.2375212865113068
.5	-1.2306658640842236
.55	-1.2223092792395074
.6	-1.2124503897423942
.65	-1.2010865110295443
.6542425924638727	-1.2
.7	-1.18804247470194
.75	-1.1734389211787017
.8	-1.15728345535663
.8206283759642601	-1.15
.85	-1.1393939114509988
.9	-1.1197804399691516
.9465953672230906	-1.1
.95	-1.0985194491873225
1	-1.07523124383628
1.05	-1.0502469969046955
1.050465152380234	-1.05
1.1	-1.0230249907062925
1.1397158734597574	-1
1.15	-.9938782520769384
1.2	-.9623813822121103
1.218586114582022	-.95
1.25	-.9284914237725808
1.2893925185376103	-.9
1.3	-.8921056689184744
1.35	-.8528785220792124
1.3534861336740036	-.85
1.4	-.8104126698013028
1.4116150858770924	-.8
1.45	-.7644645853933784
1.4648328658813017	-.75
1.5	-.7144959434058522
1.5136237681040952	-.7
1.55	-.6597850214427847
1.558391058538457	-.65
1.5994502507668509	-.6
1.6	-.5993007736048652
1.6366268907377222	-.55
1.65	-.5309734591914865
1.6705570463866877	-.5
1.7	-.45246536132904325
1.7014430407723857	-.45
1.7287137654599132	-.4
1.75	-.3567748057494116
1.7531574657425635	-.35
1.774146453961512	-.3
1.7921651038624402	-.25
1.8	-.22399505927191007
1.80692887908896	-.2
1.8184224858680336	-.15
1.8266915573529	-.1
1.8316712463635267	-.05
1.8333333333333335	0
1.8316712463635267	.05
1.8266915573529	.1
1.8184224858680336	.15
1.80692887908896	.2
1.8	.22399505927191007
1.7921651038624402	.25
1.774146453961512	.3
1.7531574657425635	.35
1.75	.3567748057494116
1.7287137654599132	.4
1.7014430407723857	.45
1.7	.4524653613290432
1.6705570463866877	.5
1.65	.5309734591914865
1.6366268907377222	.55
1.6	.5993007736048652
1.5994502507668509	.6
1.558391058538457	.65
1.55	.6597850214427847
1.5136237681040952	.7
1.5	.7144959434058522
1.4648328658813017	.75
1.45	.7644645853933784
1.4116150858770924	.8
1.4	.8104126698013028
1.3534861336740036	.85
1.35	.8528785220792124
1.3	.8921056689184744
1.2893925185376103	.9
1.25	.9284914237725808
1.218586114582022	.95
1.2	.9623813822121103
1.15	.9938782520769384
1.1397158734597574	1
1.1	1.0230249907062925
1.050465152380234	1.05
1.05	1.0502469969046955
1	1.07523124383628
.95	1.0985194491873225
.9465953672230906	1.1
.9	1.1197804399691516
.85	1.1393939114509988
.8206283759642601	1.15
.8	1.15728345535663
.75	1.1734389211787017
.7	1.18804247470194
.6542425924638727	1.2
.65	1.2010865110295443
.6	1.2124503897423942
.55	1.2223092792395074
.5	1.2306658640842236
.45	1.2375212865113068
.4	1.242875166161555
.35	1.2467254753612838
.3	1.2490682863136988
.25	1.2498974117992205
.2	1.2492039648400426
.15	1.2469758649889355
.1	1.2431973192898678
.05	1.2378483045678081
0	1.2309040748349898
-.05	1.2223347138029819
-.1	1.212104748489169
-.15	1.2001728364477868
-.15063345705609865	1.2
-.2	1.1863869657689123
-.25	1.1707830871073055


==> ellipse.dat <==
-.6	.6764423331599766
-.65	.6797558684441136
-.7	.6808324299754513
-.75	.6795638980945476
-.8	.6758290118891189
-.85	.6694793024921812
-.9	.6603193643475865
-.9420225099984935	.65
-.95	.6480437912317186
-1	.6321383589256877
-1.05	.6123686758960759
-1.0754040747979112	.6
-1.1	.5879116331609049
-1.15	.5577726480032261
-1.1607189869428085	.55
-1.2	.5202137050890806
-1.2221577988351904	.5
-1.25	.47233483404225846
-1.2690286180949555	.45
-1.3	.4078323591120007
-1.30503934980708	.4
-1.3316967930330577	.35
-1.35	.3030451648496064
-1.3511059408776038	.3
-1.3635889102785355	.25
-1.3699237167433937	.2
-1.3703578392120386	.15
-1.365052540602855	.1
-1.3540984836713161	.05
-1.35	.03715984735723568
-1.337083135929267	0
-1.314017270269996	-.05
-1.3	-.07511062480341757
-1.2842296625766674	-.1
-1.25	-.1470646870558026
-1.2475260401721333	-.15
-1.2019515801324607	-.2
-1.2	-.20201320889310231
-1.15	-.2468373283362768
-1.1458855461664714	-.25
-1.1	-.2844696763059366
-1.0760293770428604	-.3
-1.05	-.31665915501267133
-1	-.34444171125285994
-.9883998781131822	-.35
-.95	-.36833566798224376
-.9	-.38906373136225764
-.8693986197690803	-.4
-.85	-.4069080232843994
-.8	-.4220026368490187
-.75	-.43483435448558283
-.7	-.4455627219687426
-.6742290178830648	-.45
-.65	-.4541183208419903
-.6	-.46061180604868984
-.55	-.4652945537800278
-.5	-.46823025051650474
-.45	-.46947157481602697
-.4	-.4690647756315696
-.35	-.4670533375514102
-.3	-.46348088210593774
-.25	-.4583934602427827
-.2	-.45184137911799666
-.1882516404573393	-.45
-.15	-.4433690332555333
-.1	-.4332361206266934
-.05	-.4216580393673927
0	-.4087132980382441
.030822771125101206	-.4
.05	-.39388257397745896
.1	-.37671031135324384
.15	-.35825065106101317
.17118453815370843	-.35
.2	-.33700672779013485
.25	-.31328546198250234
.2768535596561452	-.3
.3	-.2862344981207859
.35	-.2552752794993007
.35826966925720116	-.25
.4	-.21585445760276742
.4186784486725856	-.2
.45	-.16184775578135938
.4593146262739774	-.15
.48114941977059567	-.1
.4862437737458482	-.05
.47734696456747355	0
.4573994144398693	.05
.45	.06243358374761128
.4284749494356918	.1
.4	.13920271395865866
.39240037518838455	.15
.35	.19999999999999873
.3499999999999989	.2
.30163239937993075	.25
.3	.2514905787979597
.25	.2976434898646083
.24747610966807038	.3
.2	.3392957544248268
.18714245510848398	.35
.15	.3777054970896082
.12006449390903043	.4
.1	.4134999172731394
.05	.4467785864916279
.045081367857657435	.45
0	.476709558818221
-.04021752150852256	.5
-.05	.5051586341885084
-.1	.5306557360775713
-.13952254157653432	.55
-.15	.5546792149948205
-.2	.5759370917199192
-.25	.5958446462117549
-.26117063516870404	.6
-.3	.6131845557318683
-.35	.6286627687218294
-.4	.6424464964483638
-.43133546642021603	.65
-.45	.6541264543885954
-.5	.6635211134134227
-.55	.6709957879728632
-.6	.6764423331599766


==> fractionlipse.dat <==
-0.0401735	0.0400000
-0.0400000	0.0402684
-0.0326836	0.0500000
-0.0300000	0.0530390
-0.0225167	0.0600000
-0.0200000	0.0621561
-0.0100000	0.0690493
-0.0082285	0.0700000
0.0000000	0.0743897
0.0100000	0.0785111
0.0148077	0.0800000
0.0200000	0.0816476
0.0300000	0.0839361
0.0400000	0.0854844
0.0500000	0.0863762
0.0600000	0.0866728
0.0700000	0.0864235
0.0800000	0.0856729
0.0900000	0.0844666
0.1000000	0.0828542
0.1100000	0.0808902
0.1140645	0.0800000
0.1200000	0.0785135
0.1300000	0.0757929
0.1400000	0.0728799
0.1495405	0.0700000
0.1500000	0.0698374
0.1600000	0.0663971
0.1700000	0.0630021
0.1792459	0.0600000
0.1800000	0.0597065
0.1900000	0.0561884
0.2000000	0.0530262
0.2100000	0.0503092
0.2114266	0.0500000
0.2200000	0.0477204
0.2300000	0.0457693
0.2400000	0.0445758
0.2500000	0.0441742
0.2600000	0.0445758
0.2700000	0.0457693
0.2800000	0.0477204
0.2885734	0.0500000
0.2900000	0.0503092
0.3000000	0.0530262
0.3100000	0.0561884
0.3200000	0.0597065
0.3207541	0.0600000
0.3300000	0.0630021
0.3400000	0.0663971
0.3500000	0.0698374
0.3504595	0.0700000
0.3600000	0.0728799
0.3700000	0.0757929
0.3800000	0.0785135
0.3859355	0.0800000
0.3900000	0.0808902
0.4000000	0.0828542
0.4100000	0.0844666
0.4200000	0.0856729
0.4300000	0.0864235
0.4400000	0.0866728
0.4500000	0.0863762
0.4600000	0.0854844
0.4700000	0.0839361
0.4800000	0.0816476
0.4851923	0.0800000
0.4900000	0.0785111
0.5000000	0.0743897
0.5082285	0.0700000
0.5100000	0.0690493
0.5200000	0.0621561
0.5225167	0.0600000
0.5300000	0.0530390
0.5326836	0.0500000
0.5400000	0.0402684
0.5401735	0.0400000
0.5454740	0.0300000
0.5491266	0.0200000
0.5500000	0.0159590
0.5512403	0.0100000
0.5519376	0.0000000
0.5512403	-0.0100000
0.5500000	-0.0159590
0.5491266	-0.0200000
0.5454740	-0.0300000
0.5401735	-0.0400000
0.5400000	-0.0402684
0.5326836	-0.0500000
0.5300000	-0.0530390
0.5225167	-0.0600000
0.5200000	-0.0621561
0.5100000	-0.0690493
0.5082285	-0.0700000
0.5000000	-0.0743897
0.4900000	-0.0785111
0.4851923	-0.0800000
0.4800000	-0.0816476
0.4700000	-0.0839361
0.4600000	-0.0854844
0.4500000	-0.0863762
0.4400000	-0.0866728
0.4300000	-0.0864235
0.4200000	-0.0856729
0.4100000	-0.0844666
0.4000000	-0.0828542
0.3900000	-0.0808902
0.3859355	-0.0800000
0.3800000	-0.0785135
0.3700000	-0.0757929
0.3600000	-0.0728799
0.3504595	-0.0700000
0.3500000	-0.0698374
0.3400000	-0.0663971
0.3300000	-0.0630021
0.3207541	-0.0600000
0.3200000	-0.0597065
0.3100000	-0.0561884
0.3000000	-0.0530262
0.2900000	-0.0503092
0.2885734	-0.0500000
0.2800000	-0.0477204
0.2700000	-0.0457693
0.2600000	-0.0445758
0.2500000	-0.0441742
0.2400000	-0.0445758
0.2300000	-0.0457693
0.2200000	-0.0477204
0.2114266	-0.0500000
0.2100000	-0.0503092
0.2000000	-0.0530262
0.1900000	-0.0561884
0.1800000	-0.0597065
0.1792459	-0.0600000
0.1700000	-0.0630021
0.1600000	-0.0663971
0.1500000	-0.0698374
0.1495405	-0.0700000
0.1400000	-0.0728799
0.1300000	-0.0757929
0.1200000	-0.0785135
0.1140645	-0.0800000
0.1100000	-0.0808902
0.1000000	-0.0828542
0.0900000	-0.0844666
0.0800000	-0.0856729
0.0700000	-0.0864235
0.0600000	-0.0866728
0.0500000	-0.0863762
0.0400000	-0.0854844
0.0300000	-0.0839361
0.0200000	-0.0816476
0.0148077	-0.0800000
0.0100000	-0.0785111
0.0000000	-0.0743897
-0.0082285	-0.0700000
-0.0100000	-0.0690493
-0.0200000	-0.0621561
-0.0225167	-0.0600000
-0.0300000	-0.0530390
-0.0326836	-0.0500000
-0.0400000	-0.0402684
-0.0401735	-0.0400000
-0.0454740	-0.0300000
-0.0491266	-0.0200000
-0.0500000	-0.0159590
-0.0512403	-0.0100000
-0.0519376	0.0000000
-0.0512403	0.0100000
-0.0500000	0.0159590
-0.0491266	0.0200000
-0.0454740	0.0300000
-0.0401735	0.0400000


==> hamacher.dat <==
0.2052305	0.0700000
0.2100000	0.0651430
0.2101555	0.0650000
0.2150000	0.0601220
0.2151368	0.0600000
0.2200000	0.0552300
0.2202719	0.0550000
0.2250000	0.0505721
0.2257338	0.0500000
0.2300000	0.0462917
0.2318813	0.0450000
0.2350000	0.0425908
0.2396316	0.0400000
0.2400000	0.0397654
0.2450000	0.0378451
0.2500000	0.0372011
0.2550000	0.0378451
0.2600000	0.0397654
0.2603684	0.0400000
0.2650000	0.0425908
0.2681187	0.0450000
0.2700000	0.0462917
0.2742662	0.0500000
0.2750000	0.0505721
0.2797281	0.0550000
0.2800000	0.0552300
0.2848632	0.0600000
0.2850000	0.0601220
0.2898445	0.0650000
0.2900000	0.0651430
0.2947695	0.0700000
0.2950000	0.0702154
0.2997006	0.0750000
0.3000000	0.0752807
0.3046829	0.0800000
0.3050000	0.0802955
0.3097526	0.0850000
0.3100000	0.0852272
0.3149420	0.0900000
0.3150000	0.0900522
0.3200000	0.0947431
0.3202644	0.0950000
0.3250000	0.0992932
0.3257591	0.1000000
0.3300000	0.1036974
0.3314655	0.1050000
0.3350000	0.1079515
0.3374233	0.1100000
0.3400000	0.1120530
0.3436788	0.1150000
0.3450000	0.1160009
0.3500000	0.1197902
0.3502762	0.1200000
0.3550000	0.1234045
0.3572416	0.1250000
0.3600000	0.1268696
0.3647071	0.1300000
0.3650000	0.1301861
0.3700000	0.1333323
0.3727272	0.1350000
0.3750000	0.1363333
0.3800000	0.1391832
0.3814753	0.1400000
0.3850000	0.1418804
0.3900000	0.1444348
0.3911459	0.1450000
0.3950000	0.1468400
0.4000000	0.1491048
0.4020748	0.1500000
0.4050000	0.1512273
0.4100000	0.1532106
0.4148435	0.1550000
0.4150000	0.1550565
0.4200000	0.1567665
0.4250000	0.1583416
0.4300000	0.1597819
0.4308214	0.1600000
0.4350000	0.1610923
0.4400000	0.1622713
0.4450000	0.1633185
0.4500000	0.1642346
0.4548700	0.1650000
0.4550000	0.1650203
0.4600000	0.1656809
0.4650000	0.1662118
0.4700000	0.1666128
0.4750000	0.1668838
0.4800000	0.1670244
0.4850000	0.1670340
0.4900000	0.1669115
0.4950000	0.1666557
0.5000000	0.1662648
0.5050000	0.1657367
0.5100000	0.1650691
0.5104261	0.1650000
0.5150000	0.1642660
0.5200000	0.1633190
0.5250000	0.1622232
0.5300000	0.1609745
0.5334700	0.1600000
0.5350000	0.1595719
0.5400000	0.1580149
0.5450000	0.1562892
0.5484014	0.1550000
0.5500000	0.1543927
0.5550000	0.1523225
0.5600000	0.1500621
0.5601279	0.1500000
0.5650000	0.1476133
0.5699181	0.1450000
0.5700000	0.1449559
0.5750000	0.1420855
0.5783803	0.1400000
0.5800000	0.1389836
0.5850000	0.1356364
0.5858969	0.1350000
0.5900000	0.1320227
0.5926254	0.1300000
0.5950000	0.1281218
0.5987321	0.1250000
0.6000000	0.1239067
0.6043014	0.1200000
0.6050000	0.1193431
0.6094027	0.1150000
0.6100000	0.1143873
0.6140928	0.1100000
0.6150000	0.1089840
0.6184175	0.1050000
0.6200000	0.1030633
0.6224138	0.1000000
0.6250000	0.0965371
0.6261112	0.0950000
0.6295294	0.0900000
0.6300000	0.0892717
0.6326847	0.0850000
0.6350000	0.0810521
0.6356023	0.0800000
0.6382886	0.0750000
0.6400000	0.0715591
0.6407606	0.0700000
0.6430257	0.0650000
0.6450000	0.0602308
0.6450941	0.0600000
0.6469738	0.0550000
0.6486702	0.0500000
0.6500000	0.0456263
0.6501888	0.0450000
0.6515379	0.0400000
0.6527183	0.0350000
0.6537335	0.0300000
0.6545868	0.0250000
0.6550000	0.0220301
0.6552824	0.0200000
0.6558229	0.0150000
0.6562077	0.0100000
0.6564382	0.0050000
0.6565149	0.0000000
0.6564382	-0.0050000
0.6562077	-0.0100000
0.6558229	-0.0150000
0.6552824	-0.0200000
0.6550000	-0.0220301
0.6545868	-0.0250000
0.6537335	-0.0300000
0.6527183	-0.0350000
0.6515379	-0.0400000
0.6501888	-0.0450000
0.6500000	-0.0456263
0.6486702	-0.0500000
0.6469738	-0.0550000
0.6450941	-0.0600000
0.6450000	-0.0602308
0.6430257	-0.0650000
0.6407606	-0.0700000
0.6400000	-0.0715591
0.6382886	-0.0750000
0.6356023	-0.0800000
0.6350000	-0.0810521
0.6326847	-0.0850000
0.6300000	-0.0892717
0.6295294	-0.0900000
0.6261112	-0.0950000
0.6250000	-0.0965371
0.6224138	-0.1000000
0.6200000	-0.1030633
0.6184175	-0.1050000
0.6150000	-0.1089840
0.6140928	-0.1100000
0.6100000	-0.1143873
0.6094027	-0.1150000
0.6050000	-0.1193431
0.6043014	-0.1200000
0.6000000	-0.1239067
0.5987321	-0.1250000
0.5950000	-0.1281218
0.5926254	-0.1300000
0.5900000	-0.1320227
0.5858969	-0.1350000
0.5850000	-0.1356364
0.5800000	-0.1389836
0.5783803	-0.1400000
0.5750000	-0.1420855
0.5700000	-0.1449559
0.5699181	-0.1450000
0.5650000	-0.1476133
0.5601279	-0.1500000
0.5600000	-0.1500621
0.5550000	-0.1523225
0.5500000	-0.1543927
0.5484014	-0.1550000
0.5450000	-0.1562892
0.5400000	-0.1580149
0.5350000	-0.1595719
0.5334700	-0.1600000
0.5300000	-0.1609745
0.5250000	-0.1622232
0.5200000	-0.1633190
0.5150000	-0.1642660
0.5104261	-0.1650000
0.5100000	-0.1650691
0.5050000	-0.1657367
0.5000000	-0.1662648
0.4950000	-0.1666557
0.4900000	-0.1669115
0.4850000	-0.1670340
0.4800000	-0.1670244
0.4750000	-0.1668838
0.4700000	-0.1666128
0.4650000	-0.1662118
0.4600000	-0.1656809
0.4550000	-0.1650203
0.4548700	-0.1650000
0.4500000	-0.1642346
0.4450000	-0.1633185
0.4400000	-0.1622713
0.4350000	-0.1610923
0.4308214	-0.1600000
0.4300000	-0.1597819
0.4250000	-0.1583416
0.4200000	-0.1567665
0.4150000	-0.1550565
0.4148435	-0.1550000
0.4100000	-0.1532106
0.4050000	-0.1512273
0.4020748	-0.1500000
0.4000000	-0.1491048
0.3950000	-0.1468400
0.3911459	-0.1450000
0.3900000	-0.1444348
0.3850000	-0.1418804
0.3814753	-0.1400000
0.3800000	-0.1391832
0.3750000	-0.1363333
0.3727272	-0.1350000
0.3700000	-0.1333323
0.3650000	-0.1301861
0.3647071	-0.1300000
0.3600000	-0.1268696
0.3572416	-0.1250000
0.3550000	-0.1234045
0.3502762	-0.1200000
0.3500000	-0.1197902
0.3450000	-0.1160009
0.3436788	-0.1150000
0.3400000	-0.1120530
0.3374233	-0.1100000
0.3350000	-0.1079515
0.3314655	-0.1050000
0.3300000	-0.1036974
0.3257591	-0.1000000
0.3250000	-0.0992932
0.3202644	-0.0950000
0.3200000	-0.0947431
0.3150000	-0.0900522
0.3149420	-0.0900000
0.3100000	-0.0852272
0.3097526	-0.0850000
0.3050000	-0.0802955
0.3046829	-0.0800000
0.3000000	-0.0752807
0.2997006	-0.0750000
0.2950000	-0.0702154
0.2947695	-0.0700000
0.2900000	-0.0651430
0.2898445	-0.0650000
0.2850000	-0.0601220
0.2848632	-0.0600000
0.2800000	-0.0552300
0.2797281	-0.0550000
0.2750000	-0.0505721
0.2742662	-0.0500000
0.2700000	-0.0462917
0.2681187	-0.0450000
0.2650000	-0.0425908
0.2603684	-0.0400000
0.2600000	-0.0397654
0.2550000	-0.0378451
0.2500000	-0.0372011
0.2450000	-0.0378451
0.2400000	-0.0397654
0.2396316	-0.0400000
0.2350000	-0.0425908
0.2318813	-0.0450000
0.2300000	-0.0462917
0.2257338	-0.0500000
0.2250000	-0.0505721
0.2202719	-0.0550000
0.2200000	-0.0552300
0.2151368	-0.0600000
0.2150000	-0.0601220
0.2101555	-0.0650000
0.2100000	-0.0651430
0.2052305	-0.0700000
0.2050000	-0.0702154
0.2002994	-0.0750000
0.2000000	-0.0752807
0.1953171	-0.0800000
0.1950000	-0.0802955
0.1902474	-0.0850000
0.1900000	-0.0852272
0.1850580	-0.0900000
0.1850000	-0.0900522
0.1800000	-0.0947431
0.1797356	-0.0950000
0.1750000	-0.0992932
0.1742409	-0.1000000
0.1700000	-0.1036974
0.1685345	-0.1050000
0.1650000	-0.1079515
0.1625767	-0.1100000
0.1600000	-0.1120530
0.1563212	-0.1150000
0.1550000	-0.1160009
0.1500000	-0.1197902
0.1497238	-0.1200000
0.1450000	-0.1234045
0.1427584	-0.1250000
0.1400000	-0.1268696
0.1352929	-0.1300000
0.1350000	-0.1301861
0.1300000	-0.1333323
0.1272728	-0.1350000
0.1250000	-0.1363333
0.1200000	-0.1391832
0.1185247	-0.1400000
0.1150000	-0.1418804
0.1100000	-0.1444348
0.1088541	-0.1450000
0.1050000	-0.1468400
0.1000000	-0.1491048
0.0979252	-0.1500000
0.0950000	-0.1512273
0.0900000	-0.1532106
0.0851565	-0.1550000
0.0850000	-0.1550565
0.0800000	-0.1567665
0.0750000	-0.1583416
0.0700000	-0.1597819
0.0691786	-0.1600000
0.0650000	-0.1610923
0.0600000	-0.1622713
0.0550000	-0.1633185
0.0500000	-0.1642346
0.0451300	-0.1650000
0.0450000	-0.1650203
0.0400000	-0.1656809
0.0350000	-0.1662118
0.0300000	-0.1666128
0.0250000	-0.1668838
0.0200000	-0.1670244
0.0150000	-0.1670340
0.0100000	-0.1669115
0.0050000	-0.1666557
0.0000000	-0.1662648
-0.0050000	-0.1657367
-0.0100000	-0.1650691
-0.0104261	-0.1650000
-0.0150000	-0.1642660
-0.0200000	-0.1633190
-0.0250000	-0.1622232
-0.0300000	-0.1609745
-0.0334700	-0.1600000
-0.0350000	-0.1595719
-0.0400000	-0.1580149
-0.0450000	-0.1562892
-0.0484014	-0.1550000
-0.0500000	-0.1543927
-0.0550000	-0.1523225
-0.0600000	-0.1500621
-0.0601279	-0.1500000
-0.0650000	-0.1476133
-0.0699181	-0.1450000
-0.0700000	-0.1449559
-0.0750000	-0.1420855
-0.0783803	-0.1400000
-0.0800000	-0.1389836
-0.0850000	-0.1356364
-0.0858969	-0.1350000
-0.0900000	-0.1320227
-0.0926254	-0.1300000
-0.0950000	-0.1281218
-0.0987321	-0.1250000
-0.1000000	-0.1239067
-0.1043014	-0.1200000
-0.1050000	-0.1193431
-0.1094027	-0.1150000
-0.1100000	-0.1143873
-0.1140928	-0.1100000
-0.1150000	-0.1089840
-0.1184175	-0.1050000
-0.1200000	-0.1030633
-0.1224138	-0.1000000
-0.1250000	-0.0965371
-0.1261112	-0.0950000
-0.1295294	-0.0900000
-0.1300000	-0.0892717
-0.1326847	-0.0850000
-0.1350000	-0.0810521
-0.1356023	-0.0800000
-0.1382886	-0.0750000
-0.1400000	-0.0715591
-0.1407606	-0.0700000
-0.1430257	-0.0650000
-0.1450000	-0.0602308
-0.1450941	-0.0600000
-0.1469738	-0.0550000
-0.1486702	-0.0500000
-0.1500000	-0.0456263
-0.1501888	-0.0450000
-0.1515379	-0.0400000
-0.1527183	-0.0350000
-0.1537335	-0.0300000
-0.1545868	-0.0250000
-0.1550000	-0.0220301
-0.1552824	-0.0200000
-0.1558229	-0.0150000
-0.1562077	-0.0100000
-0.1564382	-0.0050000
-0.1565149	0.0000000
-0.1564382	0.0050000
-0.1562077	0.0100000
-0.1558229	0.0150000
-0.1552824	0.0200000
-0.1550000	0.0220301
-0.1545868	0.0250000
-0.1537335	0.0300000
-0.1527183	0.0350000
-0.1515379	0.0400000
-0.1501888	0.0450000
-0.1500000	0.0456263
-0.1486702	0.0500000
-0.1469738	0.0550000
-0.1450941	0.0600000
-0.1450000	0.0602308
-0.1430257	0.0650000
-0.1407606	0.0700000
-0.1400000	0.0715591
-0.1382886	0.0750000
-0.1356023	0.0800000
-0.1350000	0.0810521
-0.1326847	0.0850000
-0.1300000	0.0892717
-0.1295294	0.0900000
-0.1261112	0.0950000
-0.1250000	0.0965371
-0.1224138	0.1000000
-0.1200000	0.1030633
-0.1184175	0.1050000
-0.1150000	0.1089840
-0.1140928	0.1100000
-0.1100000	0.1143873
-0.1094027	0.1150000
-0.1050000	0.1193431
-0.1043014	0.1200000
-0.1000000	0.1239067
-0.0987321	0.1250000
-0.0950000	0.1281218
-0.0926254	0.1300000
-0.0900000	0.1320227
-0.0858969	0.1350000
-0.0850000	0.1356364
-0.0800000	0.1389836
-0.0783803	0.1400000
-0.0750000	0.1420855
-0.0700000	0.1449559
-0.0699181	0.1450000
-0.0650000	0.1476133
-0.0601279	0.1500000
-0.0600000	0.1500621
-0.0550000	0.1523225
-0.0500000	0.1543927
-0.0484014	0.1550000
-0.0450000	0.1562892
-0.0400000	0.1580149
-0.0350000	0.1595719
-0.0334700	0.1600000
-0.0300000	0.1609745
-0.0250000	0.1622232
-0.0200000	0.1633190
-0.0150000	0.1642660
-0.0104261	0.1650000
-0.0100000	0.1650691
-0.0050000	0.1657367
0.0000000	0.1662648
0.0050000	0.1666557
0.0100000	0.1669115
0.0150000	0.1670340
0.0200000	0.1670244
0.0250000	0.1668838
0.0300000	0.1666128
0.0350000	0.1662118
0.0400000	0.1656809
0.0450000	0.1650203
0.0451300	0.1650000
0.0500000	0.1642346
0.0550000	0.1633185
0.0600000	0.1622713
0.0650000	0.1610923
0.0691786	0.1600000
0.0700000	0.1597819
0.0750000	0.1583416
0.0800000	0.1567665
0.0850000	0.1550565
0.0851565	0.1550000
0.0900000	0.1532106
0.0950000	0.1512273
0.0979252	0.1500000
0.1000000	0.1491048
0.1050000	0.1468400
0.1088541	0.1450000
0.1100000	0.1444348
0.1150000	0.1418804
0.1185247	0.1400000
0.1200000	0.1391832
0.1250000	0.1363333
0.1272728	0.1350000
0.1300000	0.1333323
0.1350000	0.1301861
0.1352929	0.1300000
0.1400000	0.1268696
0.1427584	0.1250000
0.1450000	0.1234045
0.1497238	0.1200000
0.1500000	0.1197902
0.1550000	0.1160009
0.1563212	0.1150000
0.1600000	0.1120530
0.1625767	0.1100000
0.1650000	0.1079515
0.1685345	0.1050000
0.1700000	0.1036974
0.1742409	0.1000000
0.1750000	0.0992932
0.1797356	0.0950000
0.1800000	0.0947431
0.1850000	0.0900522
0.1850580	0.0900000
0.1900000	0.0852272
0.1902474	0.0850000
0.1950000	0.0802955
0.1953171	0.0800000
0.2000000	0.0752807
0.2002994	0.0750000
0.2050000	0.0702154
0.2052305	0.0700000


==> hull_1.dat <==
1.1350543513760054	-.66
1.14	-.6640453063334637
1.1472434798224989	-.67
1.15	-.672295403456775
1.1592079876790953	-.68
1.16	-.6806713429793224
1.17	-.6891828614754066
1.1709560643610608	-.69
1.18	-.6978309652830995
1.1824942104181408	-.7
1.19	-.7066132992786429
1.193827956544601	-.71
1.2	-.71553305974383
1.204963303664484	-.72
1.21	-.7245935549845851
1.215905932189327	-.73
1.22	-.7337982070513948
1.23	-.7333072090721742
1.233678443006005	-.73
1.24	-.7242856652493694
1.2447081337942387	-.72
1.25	-.715156614255873
1.2555952923470868	-.71
1.26	-.7059181505141687
1.2663426479108042	-.7
1.27	-.6965683102705509
1.2769528530670982	-.69
1.28	-.6871050693013435
1.2874284860103569	-.68
1.29	-.6775263405456452
1.2977720527180863	-.67
1.3	-.6678299716612907
1.3079859890228471	-.66
1.31	-.6580137425005131
1.318072662593255	-.65
1.32	-.6480753625015855
1.3280343748309136	-.64
1.33	-.6380124679924818
1.3378733626895472	-.63
1.34	-.627822619402389
1.347591800422032	-.62
1.35	-.6175032983766275
1.3571918012605226	-.61
1.36	-.6070519047903048
1.3666754190344284	-.6
1.37	-.596465753655751
1.3760446497305499	-.59
1.38	-.5857420719184907
1.385301432999345	-.58
1.39	-.5748779951362163
1.394447653610915	-.57
1.4	-.5638705640348944
1.403485142864019	-.56
1.41	-.5527167209358084
1.4124156799511352	-.55
1.42	-.5414133060469773
1.4212409932823191	-.54
1.4299626332503352	-.53
1.43	-.529956877476643
1.4385778001651122	-.52
1.44	-.5183377024843929
1.447092447657881	-.51
1.45	-.5065579593233375
1.4555081327833463	-.5
1.46	-.494613989131682
1.463826367151833	-.49
1.47	-.48250200738849913
1.4720486180687387	-.48
1.48	-.4702180991047558
1.4801763096462894	-.47
1.4882052317382746	-.46
1.49	-.4577480978422253
1.4961416766416054	-.45
1.5	-.4450958047736688
1.503987520846762	-.44
1.51	-.43225778556835137
1.5117440410005387	-.43
1.5194107350331123	-.42
1.52	-.41922580889767075
1.52698527143249	-.41
1.53	-.4059868489871851
1.5344740804280843	-.4
1.54	-.39254653672576
1.5418783023319589	-.39
1.5491967988208095	-.38
1.55	-.37889418065335406
1.5564275663927687	-.37
1.56	-.3650157071828263
1.563577005936885	-.36
1.57	-.3509181329175807
1.5706461318451792	-.35
1.5776296782669224	-.34
1.58	-.33657746857198967
1.5845331880717894	-.33
1.59	-.32199903805585006
1.5913593285984653	-.32
1.5981042040387081	-.31
1.6	-.30716559600613436
1.604770082805742	-.3
1.61	-.2920730217418861
1.611361322790025	-.29
1.617873590432432	-.28
1.62	-.27670624339360456
1.6243096053078296	-.27
1.63	-.26106262780491696
1.6306735080878298	-.26
1.6369589905638178	-.25
1.64	-.24511688054600217
1.643172398819227	-.24
1.6493144777755528	-.23
1.65	-.22887425162522398
1.6553803098402695	-.22
1.66	-.2123050598185885
1.6613778800618164	-.21
1.6673019931075874	-.2
1.67	-.1954019295768148
1.6731562506726432	-.19
1.6789420595180824	-.18
1.68	-.17815466265581487
1.6846556502313856	-.17
1.69	-.16054090639663782
1.6903043564430786	-.16
1.6958804512984982	-.15
1.7	-.142533650199907
1.7013923131735496	-.14
1.7068348896147285	-.13
1.71	-.12412363179983629
1.7122122939395863	-.12
1.7175230654233296	-.11
1.72	-.10528740246545396
1.7227683049448443	-.1
1.7279489447918948	-.09
1.73	-.0859994445731795
1.7330642198002641	-.08
1.7381163609496153	-.07
1.74	-.06623194832802118
1.7431037808927756	-.06
1.7480290156539646	-.05
1.75	-.0459545598817514
1.7528906007882157	-.04
1.7576904805991842	-.03
1.76	-.02513409644292301
1.7624281636799242	-.02
1.767104198877389	-.01
1.77	-.003734223177512268
1.7717198268929533	0
1.77	.00373422317751264
1.7671041988773895	.01
1.762428163679925	.02
1.76	.025134096442924962
1.757690480599185	.03
1.7528906007882157	.04
1.75	.0459545598817514
1.7480290156539646	.05
1.7431037808927763	.06
1.74	.06623194832802246
1.7381163609496157	.07
1.733064219800265	.08
1.73	.08599944457318133
1.7279489447918956	.09
1.7227683049448446	.1
1.72	.10528740246545486
1.71752306542333	.11
1.7122122939395867	.12
1.71	.12412363179983718
1.7068348896147292	.13
1.7013923131735504	.14
1.7	.14253365019990852
1.6958804512984984	.15
1.6903043564430793	.16
1.69	.16054090639663862
1.6846556502313859	.17
1.68	.1781546626558157
1.6789420595180828	.18
1.6731562506726432	.19
1.67	.19540192957681524
1.6673019931075879	.2
1.6613778800618164	.21
1.66	.2123050598185885
1.6553803098402697	.22
1.65	.2288742516252248
1.6493144777755535	.23
1.643172398819227	.24
1.64	.24511688054600217
1.6369589905638178	.25
1.6306735080878303	.26
1.63	.2610626278049176
1.6243096053078299	.27
1.62	.27670624339360533
1.6178735904324322	.28
1.6113613227900254	.29
1.61	.2920730217418867
1.604770082805742	.3
1.6	.3071655960061349
1.5981042040387083	.31
1.5913593285984649	.32
1.59	.3219990380558495
1.5845331880717894	.33
1.58	.33657746857198917
1.577629678266922	.34
1.5706461318451792	.35
1.57	.3509181329175808
1.5635770059368854	.36
1.56	.36501570718282667
1.5564275663927687	.37
1.55	.37889418065335406
1.5491967988208093	.38
1.5418783023319589	.39
1.54	.3925465367257598
1.534474080428084	.4
1.53	.4059868489871851
1.5269852714324903	.41
1.52	.41922580889767147
1.5194107350331127	.42
1.5117440410005385	.43
1.51	.4322577855683512
1.503987520846762	.44
1.5	.4450958047736687
1.496141676641605	.45
1.49	.4577480978422253
1.4882052317382746	.46
1.4801763096462894	.47
1.48	.4702180991047558
1.4720486180687382	.48
1.47	.48250200738849847
1.4638263671518328	.49
1.46	.49461398913168164
1.455508132783346	.5
1.45	.506557959323337
1.4470924476578804	.51
1.44	.5183377024843923
1.4385778001651115	.52
1.43	.5299568774766423
1.4299626332503348	.53
1.4212409932823187	.54
1.42	.5414133060469768
1.4124156799511347	.55
1.41	.5527167209358079
1.403485142864019	.56
1.4	.5638705640348942
1.3944476536109145	.57
1.39	.5748779951362163
1.385301432999345	.58
1.38	.5857420719184904
1.3760446497305494	.59
1.37	.5964657536557503
1.3666754190344272	.6
1.36	.6070519047903047
1.3571918012605226	.61
1.35	.6175032983766275
1.3475918004220317	.62
1.34	.6278226194023885
1.3378733626895467	.63
1.33	.6380124679924817
1.3280343748309134	.64
1.32	.6480753625015848
1.3180726625932544	.65
1.31	.6580137425005125
1.3079859890228462	.66
1.3	.6678299716612904
1.2977720527180863	.67
1.29	.6775263405456448
1.2874284860103562	.68
1.28	.6871050693013424
1.2769528530670973	.69
1.27	.6965683102705503
1.2663426479108038	.7
1.26	.7059181505141682
1.2555952923470861	.71
1.25	.7151566142558727
1.2447081337942385	.72
1.24	.7242856652493691
1.2336784430060042	.73
1.23	.7333072090721733
1.22	.7337982070513954
1.2159059321893262	.73
1.21	.7245935549845859
1.2049633036644836	.72
1.2	.7155330597438306
1.1938279565446002	.71
1.19	.7066132992786436
1.1824942104181402	.7
1.18	.6978309652831001
1.1709560643610601	.69
1.17	.6891828614754071
1.16	.6806713429793232
1.1592079876790944	.68
1.15	.6722954034567755
1.1472434798224982	.67
1.14	.6640453063334641
1.1350543513760047	.66
1.13	.6559182111232232
1.1226330332907746	.65
1.12	.6479113836433247
1.11	.6400223639001428
1.1099715307139058	.64
1.1	.6322649551071163
1.0970631243111097	.63
1.09	.6246204325155208
1.0838966472618365	.62
1.08	.6170864048571395
1.0704624585588312	.61
1.07	.6096605820479714
1.06	.6023573177946542
1.056751330292818	.6
1.05	.5951603690107421
1.042750880286578	.59
1.04	.5880652315304691
1.03	.5810771994119406
1.0284493300037787	.58
1.02	.5742003242679123
1.013833634770292	.57
1.01	.5674193826609152
1	.5607373933833031
.9988897250542309	.56
.99	.5541646821199928
.9836018138417112	.55
.98	.5476825441843515
.97	.5412974398899593
.9679538412332913	.54
.96	.5350140976690259
.9519271921380251	.53
.95	.5288164871029363
.94	.5227191780696407
.9355015102330975	.52
.93	.5167115438018929
.92	.5107897914145623
.9186565610328172	.51
.91	.5049668231130211
.9013664849562435	.5
.9	.4992223854775553
.89	.4935746526648898
.8836042698221819	.49
.88	.48800704044560783
.87	.4825275222486148
.8653418596402834	.48
.86	.47713195996453195
.85	.47181809573198524
.8465459820635772	.47
.84	.46659000280949253
.83	.4614392234475606
.827179207702603	.46
.82	.4563742209909484
.81	.4513839548956122
.8071993336342317	.45
.8	.44647787210495793
.79	.4416455515758453
.7865586668686966	.44
.78	.43689443165247926
.77	.43221749973550105
.7652031895464152	.43
.76	.4276176051053912
.75	.4230935227967912
.743071583769823	.42
.74	.4186413394752805
.73	.4142675932047615
.7200940891464862	.41
.72	.4099598341229146
.71	.4057339434189362
.7	.40157331335360147
.6961706783190286	.4
.69	.39748707575974396
.68	.39347127273148563
.6712200489047904	.39
.67	.38952177081511563
.66	.3856483893215254
.65	.3818390462002096
.645102503149298	.38
.64	.37809978820476786
.63	.37442989315859077
.62	.3708233601943694
.6176851429591829	.37
.61	.3672881591070369
.6	.363818142812711
.59	.3604107757572504
.5887771456473585	.36
.58	.3570739338157093
.57	.35380021624125557
.56	.3505884061680557
.558139248134374	.35
.55	.34744473807920273
.54	.34436379703937325
.53	.3413440016582587
.5254689515544302	.34
.52	.3383888501135368
.51	.33549725214416826
.5	.3326660275663378
.4903803326444816	.33
.49	.3298952694572584
.48	.32718970024940197
.47	.324543731997861
.46	.32195723850269714
.45226250272369484	.32
.45	.319431067125511
.44	.31696719908489546
.43	.31444739892113405
.42	.310006736264518
.41998764555110024	.31
.42	.3098713093102049
.42093220334290227	.3
.4218451851363923	.29
.4227268873273498	.28
.42357735762877313	.27
.42439663946401757	.26
.4251847723142343	.25
.42594179203963806	.24
.42666773117646595	.23
.42736261921134894	.22
.4280264828346874	.21
.428659346174477	.2
.42926123101194924	.19
.42983215698024246	.18
.43	.17688743487475206
.43036477328968537	.17
.4308637269566968	.16
.4313323556616908	.15
.4317706772249117	.14
.43217870771416245	.13
.4325564615730861	.12
.43290395173786544	.11
.43322118974296014	.1
.4335081858164426	.09
.43376494896544326	.08
.43399148705215385	.07
.43418780686079406	.06
.4343539141558937	.05
.43448981373219603	.04
.43459550945645214	.03
.43467100430131633	.02
.43471630037152825	.01
.434731398922518	0
.43471630037152825	-.01
.43467100430131633	-.02
.43459550945645214	-.03
.43448981373219603	-.04
.4343539141558937	-.05
.43418780686079406	-.06
.43399148705215385	-.07
.43376494896544326	-.08
.4335081858164426	-.09
.43322118974296014	-.1
.43290395173786544	-.11
.4325564615730861	-.12
.43217870771416245	-.13
.4317706772249117	-.14
.4313323556616908	-.15
.4308637269566968	-.16
.43036477328968537	-.17
.43	-.17688743487475206
.42983215698024246	-.18
.42926123101194924	-.19
.428659346174477	-.2
.4280264828346874	-.21
.42736261921134894	-.22
.42666773117646595	-.23
.42594179203963806	-.24
.4251847723142343	-.25
.42439663946401757	-.26
.42357735762877313	-.27
.4227268873273498	-.28
.4218451851363923	-.29
.42093220334290227	-.3
.42	-.3098713093102049
.41998764555110024	-.31
.42	-.310006736264518
.43	-.3144473989211341
.44	-.31696719908489557
.45	-.3194310671255111
.4522625027236945	-.32
.46	-.32195723850269725
.47	-.3245437319978611
.48	-.32718970024940214
.49	-.3298952694572585
.4903803326444813	-.33
.5	-.33266602756633784
.51	-.3354972521441684
.52	-.3383888501135368
.5254689515544302	-.34
.53	-.34134400165825873
.54	-.34436379703937336
.55	-.34744473807920273
.558139248134374	-.35
.56	-.3505884061680557
.57	-.3538002162412557
.58	-.3570739338157093
.5887771456473585	-.36
.59	-.3604107757572504
.6	-.3638181428127111
.61	-.36728815910703694
.6176851429591829	-.37
.62	-.3708233601943694
.63	-.3744298931585908
.64	-.37809978820476786
.645102503149298	-.38
.65	-.3818390462002096
.66	-.38564838932152545
.67	-.38952177081511563
.6712200489047904	-.39
.68	-.39347127273148563
.69	-.39748707575974396
.6961706783190286	-.4
.7	-.40157331335360147
.71	-.4057339434189362
.72	-.4099598341229146
.7200940891464862	-.41
.73	-.4142675932047615
.74	-.4186413394752805
.743071583769823	-.42
.75	-.4230935227967912
.76	-.4276176051053912
.7652031895464153	-.43
.77	-.43221749973550094
.78	-.43689443165247926
.7865586668686968	-.44
.79	-.4416455515758452
.8	-.44647787210495793
.8071993336342319	-.45
.81	-.4513839548956121
.82	-.45637422099094826
.8271792077026032	-.46
.83	-.46143922344756055
.84	-.4665900028094924
.8465459820635773	-.47
.85	-.47181809573198524
.86	-.4771319599645317
.8653418596402838	-.48
.87	-.48252752224861467
.88	-.4880070404456077
.8836042698221821	-.49
.89	-.49357465266488965
.9	-.4992223854775552
.9013664849562438	-.5
.91	-.504966823113021
.9186565610328175	-.51
.92	-.5107897914145622
.93	-.5167115438018928
.9355015102330977	-.52
.94	-.5227191780696406
.95	-.5288164871029362
.9519271921380255	-.53
.96	-.5350140976690255
.9679538412332915	-.54
.97	-.541297439889959
.98	-.5476825441843512
.9836018138417114	-.55
.99	-.5541646821199927
.9988897250542313	-.56
1	-.5607373933833029
1.01	-.5674193826609149
1.0138336347702925	-.57
1.02	-.5742003242679121
1.028449330003779	-.58
1.03	-.5810771994119404
1.04	-.5880652315304689
1.0427508802865784	-.59
1.05	-.5951603690107418
1.0567513302928186	-.6
1.06	-.6023573177946537
1.07	-.609660582047971
1.0704624585588316	-.61
1.08	-.6170864048571392
1.083896647261837	-.62
1.09	-.6246204325155205
1.0970631243111104	-.63
1.1	-.6322649551071159
1.1099715307139062	-.64
1.11	-.6400223639001426
1.12	-.6479113836433241
1.1226330332907752	-.65
1.13	-.6559182111232227
1.1350543513760054	-.66


==> hull_2.dat <==
-1.496141676641605	.45
-1.49	.4577480978422253
-1.4882052317382746	.46
-1.4801763096462894	.47
-1.48	.4702180991047558
-1.4720486180687382	.48
-1.47	.48250200738849847
-1.4638263671518328	.49
-1.46	.49461398913168164
-1.455508132783346	.5
-1.45	.506557959323337
-1.4470924476578804	.51
-1.44	.5183377024843923
-1.4385778001651115	.52
-1.43	.5299568774766423
-1.4299626332503348	.53
-1.4212409932823187	.54
-1.42	.5414133060469768
-1.4124156799511347	.55
-1.41	.5527167209358079
-1.403485142864019	.56
-1.4	.5638705640348942
-1.3944476536109145	.57
-1.39	.5748779951362163
-1.385301432999345	.58
-1.38	.5857420719184904
-1.3760446497305494	.59
-1.37	.5964657536557503
-1.3666754190344272	.6
-1.36	.6070519047903047
-1.3571918012605226	.61
-1.35	.6175032983766275
-1.3475918004220317	.62
-1.34	.6278226194023885
-1.3378733626895467	.63
-1.33	.6380124679924817
-1.3280343748309134	.64
-1.32	.6480753625015848
-1.3180726625932544	.65
-1.31	.6580137425005125
-1.3079859890228462	.66
-1.3	.6678299716612904
-1.2977720527180863	.67
-1.29	.6775263405456448
-1.2874284860103562	.68
-1.28	.6871050693013424
-1.2769528530670973	.69
-1.27	.6965683102705503
-1.2663426479108038	.7
-1.26	.7059181505141682
-1.2555952923470861	.71
-1.25	.7151566142558727
-1.2447081337942385	.72
-1.24	.7242856652493691
-1.2336784430060042	.73
-1.23	.7333072090721733
-1.22	.7337982070513954
-1.2159059321893262	.73
-1.21	.7245935549845859
-1.2049633036644836	.72
-1.2	.7155330597438306
-1.1938279565446002	.71
-1.19	.7066132992786436
-1.1824942104181402	.7
-1.18	.6978309652831001
-1.1709560643610601	.69
-1.17	.6891828614754071
-1.16	.6806713429793232
-1.1592079876790944	.68
-1.15	.6722954034567755
-1.1472434798224982	.67
-1.14	.6640453063334641
-1.1350543513760047	.66
-1.13	.6559182111232232
-1.1226330332907746	.65
-1.12	.6479113836433247
-1.11	.6400223639001428
-1.1099715307139058	.64
-1.1	.6322649551071163
-1.0970631243111097	.63
-1.09	.6246204325155208
-1.0838966472618365	.62
-1.08	.6170864048571395
-1.0704624585588312	.61
-1.07	.6096605820479714
-1.06	.6023573177946542
-1.056751330292818	.6
-1.05	.5951603690107421
-1.042750880286578	.59
-1.04	.5880652315304691
-1.03	.5810771994119406
-1.0284493300037787	.58
-1.02	.5742003242679123
-1.013833634770292	.57
-1.01	.5674193826609152
-1	.5607373933833031
-.9988897250542309	.56
-.99	.5541646821199928
-.9836018138417112	.55
-.98	.5476825441843515
-.97	.5412974398899593
-.9679538412332913	.54
-.96	.5350140976690259
-.9519271921380251	.53
-.95	.5288164871029363
-.94	.5227191780696407
-.9355015102330975	.52
-.93	.5167115438018929
-.92	.5107897914145623
-.9186565610328172	.51
-.91	.5049668231130211
-.9013664849562435	.5
-.9	.4992223854775553
-.89	.4935746526648898
-.8836042698221819	.49
-.88	.48800704044560783
-.87	.4825275222486148
-.8653418596402834	.48
-.86	.47713195996453195
-.85	.47181809573198524
-.8465459820635772	.47
-.84	.46659000280949253
-.83	.4614392234475606
-.827179207702603	.46
-.82	.4563742209909484
-.81	.4513839548956122
-.8071993336342317	.45
-.8	.44647787210495793
-.79	.4416455515758453
-.7865586668686966	.44
-.78	.43689443165247926
-.77	.43221749973550105
-.7652031895464152	.43
-.76	.4276176051053912
-.75	.4230935227967912
-.743071583769823	.42
-.74	.4186413394752805
-.73	.4142675932047615
-.7200940891464862	.41
-.72	.4099598341229146
-.71	.4057339434189362
-.7	.40157331335360147
-.6961706783190286	.4
-.69	.39748707575974396
-.68	.39347127273148563
-.6712200489047904	.39
-.67	.38952177081511563
-.66	.3856483893215254
-.65	.3818390462002096
-.645102503149298	.38
-.64	.37809978820476786
-.63	.37442989315859077
-.62	.3708233601943694
-.6176851429591829	.37
-.61	.3672881591070369
-.6	.363818142812711
-.59	.3604107757572504
-.5887771456473585	.36
-.58	.3570739338157093
-.57	.35380021624125557
-.56	.3505884061680557
-.558139248134374	.35
-.55	.34744473807920273
-.54	.34436379703937325
-.53	.3413440016582587
-.5254689515544302	.34
-.52	.3383888501135368
-.51	.33549725214416826
-.5	.3326660275663378
-.4903803326444816	.33
-.49	.3298952694572584
-.48	.32718970024940197
-.47	.324543731997861
-.46	.32195723850269714
-.45226250272369484	.32
-.45	.319431067125511
-.44	.31696719908489546
-.43	.31444739892113405
-.42	.310006736264518
-.41998764555110024	.31
-.42	.3098713093102049
-.42093220334290227	.3
-.4218451851363923	.29
-.4227268873273498	.28
-.42357735762877313	.27
-.42439663946401757	.26
-.4251847723142343	.25
-.42594179203963806	.24
-.42666773117646595	.23
-.42736261921134894	.22
-.4280264828346874	.21
-.428659346174477	.2
-.42926123101194924	.19
-.42983215698024246	.18
-.43	.17688743487475206
-.43036477328968537	.17
-.4308637269566968	.16
-.4313323556616908	.15
-.4317706772249117	.14
-.43217870771416245	.13
-.4325564615730861	.12
-.43290395173786544	.11
-.43322118974296014	.1
-.4335081858164426	.09
-.43376494896544326	.08
-.43399148705215385	.07
-.43418780686079406	.06
-.4343539141558937	.05
-.43448981373219603	.04
-.43459550945645214	.03
-.43467100430131633	.02
-.43471630037152825	.01
-.434731398922518	0
-.43471630037152825	-.01
-.43467100430131633	-.02
-.43459550945645214	-.03
-.43448981373219603	-.04
-.4343539141558937	-.05
-.43418780686079406	-.06
-.43399148705215385	-.07
-.43376494896544326	-.08
-.4335081858164426	-.09
-.43322118974296014	-.1
-.43290395173786544	-.11
-.4325564615730861	-.12
-.43217870771416245	-.13
-.4317706772249117	-.14
-.4313323556616908	-.15
-.4308637269566968	-.16
-.43036477328968537	-.17
-.43	-.17688743487475206
-.42983215698024246	-.18
-.42926123101194924	-.19
-.428659346174477	-.2
-.4280264828346874	-.21
-.42736261921134894	-.22
-.42666773117646595	-.23
-.42594179203963806	-.24
-.4251847723142343	-.25
-.42439663946401757	-.26
-.42357735762877313	-.27
-.4227268873273498	-.28
-.4218451851363923	-.29
-.42093220334290227	-.3
-.42	-.3098713093102049
-.41998764555110024	-.31
-.42	-.310006736264518
-.43	-.3144473989211341
-.44	-.31696719908489557
-.45	-.3194310671255111
-.4522625027236945	-.32
-.46	-.32195723850269725
-.47	-.3245437319978611
-.48	-.32718970024940214
-.49	-.3298952694572585
-.4903803326444813	-.33
-.5	-.33266602756633784
-.51	-.3354972521441684
-.52	-.3383888501135368
-.5254689515544302	-.34
-.53	-.34134400165825873
-.54	-.34436379703937336
-.55	-.34744473807920273
-.558139248134374	-.35
-.56	-.3505884061680557
-.57	-.3538002162412557
-.58	-.3570739338157093
-.5887771456473585	-.36
-.59	-.3604107757572504
-.6	-.3638181428127111
-.61	-.36728815910703694
-.6176851429591829	-.37
-.62	-.3708233601943694
-.63	-.3744298931585908
-.64	-.37809978820476786
-.645102503149298	-.38
-.65	-.3818390462002096
-.66	-.38564838932152545
-.67	-.38952177081511563
-.6712200489047904	-.39
-.68	-.39347127273148563
-.69	-.39748707575974396
-.6961706783190286	-.4
-.7	-.40157331335360147
-.71	-.4057339434189362
-.72	-.4099598341229146
-.7200940891464862	-.41
-.73	-.4142675932047615
-.74	-.4186413394752805
-.743071583769823	-.42
-.75	-.4230935227967912
-.76	-.4276176051053912
-.7652031895464153	-.43
-.77	-.43221749973550094
-.78	-.43689443165247926
-.7865586668686968	-.44
-.79	-.4416455515758452
-.8	-.44647787210495793
-.8071993336342319	-.45
-.81	-.4513839548956121
-.82	-.45637422099094826
-.8271792077026032	-.46
-.83	-.46143922344756055
-.84	-.4665900028094924
-.8465459820635773	-.47
-.85	-.47181809573198524
-.86	-.4771319599645317
-.8653418596402838	-.48
-.87	-.48252752224861467
-.88	-.4880070404456077
-.8836042698221821	-.49
-.89	-.49357465266488965
-.9	-.4992223854775552
-.9013664849562438	-.5
-.91	-.504966823113021
-.9186565610328175	-.51
-.92	-.5107897914145622
-.93	-.5167115438018928
-.9355015102330977	-.52
-.94	-.5227191780696406
-.95	-.5288164871029362
-.9519271921380255	-.53
-.96	-.5350140976690255
-.9679538412332915	-.54
-.97	-.541297439889959
-.98	-.5476825441843512
-.9836018138417114	-.55
-.99	-.5541646821199927
-.9988897250542313	-.56
-1	-.5607373933833029
-1.01	-.5674193826609149
-1.0138336347702925	-.57
-1.02	-.5742003242679121
-1.028449330003779	-.58
-1.03	-.5810771994119404
-1.04	-.5880652315304689
-1.0427508802865784	-.59
-1.05	-.5951603690107418
-1.0567513302928186	-.6
-1.06	-.6023573177946537
-1.07	-.609660582047971
-1.0704624585588316	-.61
-1.08	-.6170864048571392
-1.083896647261837	-.62
-1.09	-.6246204325155205
-1.0970631243111104	-.63
-1.1	-.6322649551071159
-1.1099715307139062	-.64
-1.11	-.6400223639001426
-1.12	-.6479113836433241
-1.1226330332907752	-.65
-1.13	-.6559182111232227
-1.1350543513760054	-.66
-1.14	-.6640453063334637
-1.1472434798224989	-.67
-1.15	-.672295403456775
-1.1592079876790953	-.68
-1.16	-.6806713429793224
-1.17	-.6891828614754066
-1.1709560643610608	-.69
-1.18	-.6978309652830995
-1.1824942104181408	-.7
-1.19	-.7066132992786429
-1.193827956544601	-.71
-1.2	-.71553305974383
-1.204963303664484	-.72
-1.21	-.7245935549845851
-1.215905932189327	-.73
-1.22	-.7337982070513948
-1.23	-.7333072090721742
-1.233678443006005	-.73
-1.24	-.7242856652493694
-1.2447081337942387	-.72
-1.25	-.715156614255873
-1.2555952923470868	-.71
-1.26	-.7059181505141687
-1.2663426479108042	-.7
-1.27	-.6965683102705509
-1.2769528530670982	-.69
-1.28	-.6871050693013435
-1.2874284860103569	-.68
-1.29	-.6775263405456452
-1.2977720527180863	-.67
-1.3	-.6678299716612907
-1.3079859890228471	-.66
-1.31	-.6580137425005131
-1.318072662593255	-.65
-1.32	-.6480753625015855
-1.3280343748309136	-.64
-1.33	-.6380124679924818
-1.3378733626895472	-.63
-1.34	-.627822619402389
-1.347591800422032	-.62
-1.35	-.6175032983766275
-1.3571918012605226	-.61
-1.36	-.6070519047903048
-1.3666754190344284	-.6
-1.37	-.596465753655751
-1.3760446497305499	-.59
-1.38	-.5857420719184907
-1.385301432999345	-.58
-1.39	-.5748779951362163
-1.394447653610915	-.57
-1.4	-.5638705640348944
-1.403485142864019	-.56
-1.41	-.5527167209358084
-1.4124156799511352	-.55
-1.42	-.5414133060469773
-1.4212409932823191	-.54
-1.4299626332503352	-.53
-1.43	-.529956877476643
-1.4385778001651122	-.52
-1.44	-.5183377024843929
-1.447092447657881	-.51
-1.45	-.5065579593233375
-1.4555081327833463	-.5
-1.46	-.494613989131682
-1.463826367151833	-.49
-1.47	-.48250200738849913
-1.4720486180687387	-.48
-1.48	-.4702180991047558
-1.4801763096462894	-.47
-1.4882052317382746	-.46
-1.49	-.4577480978422253
-1.4961416766416054	-.45
-1.5	-.4450958047736688
-1.503987520846762	-.44
-1.51	-.43225778556835137
-1.5117440410005387	-.43
-1.5194107350331123	-.42
-1.52	-.41922580889767075
-1.52698527143249	-.41
-1.53	-.4059868489871851
-1.5344740804280843	-.4
-1.54	-.39254653672576
-1.5418783023319589	-.39
-1.5491967988208095	-.38
-1.55	-.37889418065335406
-1.5564275663927687	-.37
-1.56	-.3650157071828263
-1.563577005936885	-.36
-1.57	-.3509181329175807
-1.5706461318451792	-.35
-1.5776296782669224	-.34
-1.58	-.33657746857198967
-1.5845331880717894	-.33
-1.59	-.32199903805585006
-1.5913593285984653	-.32
-1.5981042040387081	-.31
-1.6	-.30716559600613436
-1.604770082805742	-.3
-1.61	-.2920730217418861
-1.611361322790025	-.29
-1.617873590432432	-.28
-1.62	-.27670624339360456
-1.6243096053078296	-.27
-1.63	-.26106262780491696
-1.6306735080878298	-.26
-1.6369589905638178	-.25
-1.64	-.24511688054600217
-1.643172398819227	-.24
-1.6493144777755528	-.23
-1.65	-.22887425162522398
-1.6553803098402695	-.22
-1.66	-.2123050598185885
-1.6613778800618164	-.21
-1.6673019931075874	-.2
-1.67	-.1954019295768148
-1.6731562506726432	-.19
-1.6789420595180824	-.18
-1.68	-.17815466265581487
-1.6846556502313856	-.17
-1.69	-.16054090639663782
-1.6903043564430786	-.16
-1.6958804512984982	-.15
-1.7	-.142533650199907
-1.7013923131735496	-.14
-1.7068348896147285	-.13
-1.71	-.12412363179983629
-1.7122122939395863	-.12
-1.7175230654233296	-.11
-1.72	-.10528740246545396
-1.7227683049448443	-.1
-1.7279489447918948	-.09
-1.73	-.0859994445731795
-1.7330642198002641	-.08
-1.7381163609496153	-.07
-1.74	-.06623194832802118
-1.7431037808927756	-.06
-1.7480290156539646	-.05
-1.75	-.0459545598817514
-1.7528906007882157	-.04
-1.7576904805991842	-.03
-1.76	-.02513409644292301
-1.7624281636799242	-.02
-1.767104198877389	-.01
-1.77	-.003734223177512268
-1.7717198268929533	0
-1.77	.00373422317751264
-1.7671041988773895	.01
-1.762428163679925	.02
-1.76	.025134096442924962
-1.757690480599185	.03
-1.7528906007882157	.04
-1.75	.0459545598817514
-1.7480290156539646	.05
-1.7431037808927763	.06
-1.74	.06623194832802246
-1.7381163609496157	.07
-1.733064219800265	.08
-1.73	.08599944457318133
-1.7279489447918956	.09
-1.7227683049448446	.1
-1.72	.10528740246545486
-1.71752306542333	.11
-1.7122122939395867	.12
-1.71	.12412363179983718
-1.7068348896147292	.13
-1.7013923131735504	.14
-1.7	.14253365019990852
-1.6958804512984984	.15
-1.6903043564430793	.16
-1.69	.16054090639663862
-1.6846556502313859	.17
-1.68	.1781546626558157
-1.6789420595180828	.18
-1.6731562506726432	.19
-1.67	.19540192957681524
-1.6673019931075879	.2
-1.6613778800618164	.21
-1.66	.2123050598185885
-1.6553803098402697	.22
-1.65	.2288742516252248
-1.6493144777755535	.23
-1.643172398819227	.24
-1.64	.24511688054600217
-1.6369589905638178	.25
-1.6306735080878303	.26
-1.63	.2610626278049176
-1.6243096053078299	.27
-1.62	.27670624339360533
-1.6178735904324322	.28
-1.6113613227900254	.29
-1.61	.2920730217418867
-1.604770082805742	.3
-1.6	.3071655960061349
-1.5981042040387083	.31
-1.5913593285984649	.32
-1.59	.3219990380558495
-1.5845331880717894	.33
-1.58	.33657746857198917
-1.577629678266922	.34
-1.5706461318451792	.35
-1.57	.3509181329175808
-1.5635770059368854	.36
-1.56	.36501570718282667
-1.5564275663927687	.37
-1.55	.37889418065335406
-1.5491967988208093	.38
-1.5418783023319589	.39
-1.54	.3925465367257598
-1.534474080428084	.4
-1.53	.4059868489871851
-1.5269852714324903	.41
-1.52	.41922580889767147
-1.5194107350331127	.42
-1.5117440410005385	.43
-1.51	.4322577855683512
-1.503987520846762	.44
-1.5	.4450958047736687
-1.496141676641605	.45


==> hullfeat.dat <==
2.094974746830583	2.0949747468305833
1.2822066501823164	2.2237045669318576
.9086181615834039	1.4904958744718386
1.4904958744718386	.9086181615834039
2.223704566931858	1.2822066501823173
1.3660350589892079	1.5871524395027918
1.866909744861197	1.9489676643298324
1.582704887892449	2.0262083388639667
1.2150416099616692	1.7234224283437953
1.8019052391396433	1.30612824308508
1.9916549683411588	1.9362258868181104
1.364734170259931	1.981838835101983
1.765066463673726	1.8547674617554422


==> hullfeatvert.dat <==
1.2822066501823164	2.2237045669318576
.9086181615834039	1.4904958744718386
1.4904958744718386	.9086181615834039
2.223704566931858	1.2822066501823173
2.094974746830583	2.0949747468305833


==> hullpts.dat <==
-1.771720968397074	0
1.2246363196957	.7381055695934353
.4197773112485795	.3121625644584898
.4197773112485795	-.3121625644584898
1.2246363196957009	-.7381055695934351
.9598471269753762	.1460199203559962
-1.5450200252788742	.0700185512400675
1.3882417720646902	.3579081999828322
.9283016789149626	.3340471271422585
-1.0525056719030965	-.3445642896812112
1.6141672405100482	-.048684890011950754
1.1966226111238576	.4618036254121922
-1.4221867197962976	.07260794186070041


==> hullvert.dat <==
1.2246363196957	.7381055695934353
.4197773112485795	.3121625644584898
.4197773112485795	-.3121625644584898
1.2246363196957009	-.7381055695934351
-1.771720968397074	0


==> powerlipse1.dat <==
0.4072147	0.2600000
0.4000000	0.2661106
0.3953419	0.2700000
0.3900000	0.2742675
0.3827029	0.2800000
0.3800000	0.2820237
0.3700000	0.2893569
0.3691044	0.2900000
0.3600000	0.2961820
0.3542064	0.3000000
0.3500000	0.3026105
0.3400000	0.3085736
0.3375003	0.3100000
0.3300000	0.3139977
0.3200000	0.3189634
0.3177460	0.3200000
0.3100000	0.3233167
0.3000000	0.3271128
0.2910312	0.3300000
0.2900000	0.3303125
0.2800000	0.3328056
0.2700000	0.3346277
0.2600000	0.3357364
0.2500000	0.3361082
0.2400000	0.3357364
0.2300000	0.3346277
0.2200000	0.3328056
0.2100000	0.3303125
0.2089688	0.3300000
0.2000000	0.3271128
0.1900000	0.3233167
0.1822540	0.3200000
0.1800000	0.3189634
0.1700000	0.3139977
0.1624997	0.3100000
0.1600000	0.3085736
0.1500000	0.3026105
0.1457936	0.3000000
0.1400000	0.2961820
0.1308956	0.2900000
0.1300000	0.2893569
0.1200000	0.2820237
0.1172971	0.2800000
0.1100000	0.2742675
0.1046581	0.2700000
0.1000000	0.2661106
0.0927853	0.2600000
0.0900000	0.2575431
0.0815580	0.2500000
0.0800000	0.2485548
0.0708895	0.2400000
0.0700000	0.2391353
0.0607151	0.2300000
0.0600000	0.2292734
0.0509839	0.2200000
0.0500000	0.2189570
0.0416548	0.2100000
0.0400000	0.2081725
0.0326936	0.2000000
0.0300000	0.1969043
0.0240710	0.1900000
0.0200000	0.1851347
0.0157617	0.1800000
0.0100000	0.1728430
0.0077433	0.1700000
0.0000000	0.1600056
-0.0000043	0.1600000
-0.0074432	0.1500000
-0.0100000	0.1464830
-0.0146405	0.1400000
-0.0200000	0.1323407
-0.0216119	0.1300000
-0.0283341	0.1200000
-0.0300000	0.1174626
-0.0348168	0.1100000
-0.0400000	0.1017899
-0.0411104	0.1000000
-0.0471610	0.0900000
-0.0500000	0.0851982
-0.0530166	0.0800000
-0.0586835	0.0700000
-0.0600000	0.0676176
-0.0641270	0.0600000
-0.0694175	0.0500000
-0.0700000	0.0488692
-0.0744733	0.0400000
-0.0793928	0.0300000
-0.0800000	0.0287306
-0.0840838	0.0200000
-0.0886360	0.0100000
-0.0900000	0.0069146
-0.0929847	0.0000000
-0.0971721	-0.0100000
-0.1000000	-0.0169674
-0.1012000	-0.0200000
-0.1050240	-0.0300000
-0.1087170	-0.0400000
-0.1100000	-0.0436042
-0.1122134	-0.0500000
-0.1155379	-0.0600000
-0.1187234	-0.0700000
-0.1200000	-0.0741905
-0.1217150	-0.0800000
-0.1245231	-0.0900000
-0.1271801	-0.1000000
-0.1296810	-0.1100000
-0.1300000	-0.1113582
-0.1319568	-0.1200000
-0.1340549	-0.1300000
-0.1359769	-0.1400000
-0.1377136	-0.1500000
-0.1392542	-0.1600000
-0.1400000	-0.1655713
-0.1405676	-0.1700000
-0.1416407	-0.1800000
-0.1424804	-0.1900000
-0.1430677	-0.2000000
-0.1433804	-0.2100000
-0.1433922	-0.2200000
-0.1430713	-0.2300000
-0.1423794	-0.2400000
-0.1412692	-0.2500000
-0.1400000	-0.2579698
-0.1396783	-0.2600000
-0.1375300	-0.2700000
-0.1347528	-0.2800000
-0.1312407	-0.2900000
-0.1300000	-0.2928875
-0.1268573	-0.3000000
-0.1214840	-0.3100000
-0.1200000	-0.3123847
-0.1149102	-0.3200000
-0.1100000	-0.3264548
-0.1070223	-0.3300000
-0.1000000	-0.3376732
-0.0976126	-0.3400000
-0.0900000	-0.3470641
-0.0864507	-0.3500000
-0.0800000	-0.3552015
-0.0733811	-0.3600000
-0.0700000	-0.3624194
-0.0600000	-0.3689242
-0.0581875	-0.3700000
-0.0500000	-0.3748419
-0.0405638	-0.3800000
-0.0400000	-0.3803072
-0.0300000	-0.3853369
-0.0201103	-0.3900000
-0.0200000	-0.3900518
-0.0100000	-0.3944139
0.0000000	-0.3985287
0.0038089	-0.4000000
0.0100000	-0.4023731
0.0200000	-0.4059810
0.0300000	-0.4093973
0.0318796	-0.4100000
0.0400000	-0.4125748
0.0500000	-0.4155665
0.0600000	-0.4183930
0.0660464	-0.4200000
0.0700000	-0.4210362
0.0800000	-0.4234893
0.0900000	-0.4257920
0.1000000	-0.4279476
0.1100000	-0.4299584
0.1102242	-0.4300000
0.1200000	-0.4317835
0.1300000	-0.4334683
0.1400000	-0.4350152
0.1500000	-0.4364253
0.1600000	-0.4376994
0.1700000	-0.4388381
0.1800000	-0.4398420
0.1818212	-0.4400000
0.1900000	-0.4406949
0.2000000	-0.4414129
0.2100000	-0.4420001
0.2200000	-0.4424565
0.2300000	-0.4427824
0.2400000	-0.4429779
0.2500000	-0.4430431
0.2600000	-0.4429779
0.2700000	-0.4427824
0.2800000	-0.4424565
0.2900000	-0.4420001
0.3000000	-0.4414129
0.3100000	-0.4406949
0.3181788	-0.4400000
0.3200000	-0.4398420
0.3300000	-0.4388381
0.3400000	-0.4376994
0.3500000	-0.4364253
0.3600000	-0.4350152
0.3700000	-0.4334683
0.3800000	-0.4317835
0.3897758	-0.4300000
0.3900000	-0.4299584
0.4000000	-0.4279476
0.4100000	-0.4257920
0.4200000	-0.4234893
0.4300000	-0.4210362
0.4339536	-0.4200000
0.4400000	-0.4183930
0.4500000	-0.4155665
0.4600000	-0.4125748
0.4681204	-0.4100000
0.4700000	-0.4093973
0.4800000	-0.4059810
0.4900000	-0.4023731
0.4961911	-0.4000000
0.5000000	-0.3985287
0.5100000	-0.3944139
0.5200000	-0.3900518
0.5201103	-0.3900000
0.5300000	-0.3853369
0.5400000	-0.3803072
0.5405638	-0.3800000
0.5500000	-0.3748419
0.5581875	-0.3700000
0.5600000	-0.3689242
0.5700000	-0.3624194
0.5733811	-0.3600000
0.5800000	-0.3552015
0.5864507	-0.3500000
0.5900000	-0.3470641
0.5976126	-0.3400000
0.6000000	-0.3376732
0.6070223	-0.3300000
0.6100000	-0.3264548
0.6149102	-0.3200000
0.6200000	-0.3123847
0.6214840	-0.3100000
0.6268573	-0.3000000
0.6300000	-0.2928875
0.6312407	-0.2900000
0.6347528	-0.2800000
0.6375300	-0.2700000
0.6396783	-0.2600000
0.6400000	-0.2579698
0.6412692	-0.2500000
0.6423794	-0.2400000
0.6430713	-0.2300000
0.6433922	-0.2200000
0.6433804	-0.2100000
0.6430677	-0.2000000
0.6424804	-0.1900000
0.6416407	-0.1800000
0.6405676	-0.1700000
0.6400000	-0.1655713
0.6392542	-0.1600000
0.6377136	-0.1500000
0.6359769	-0.1400000
0.6340549	-0.1300000
0.6319568	-0.1200000
0.6300000	-0.1113582
0.6296810	-0.1100000
0.6271801	-0.1000000
0.6245231	-0.0900000
0.6217150	-0.0800000
0.6200000	-0.0741905
0.6187234	-0.0700000
0.6155379	-0.0600000
0.6122134	-0.0500000
0.6100000	-0.0436042
0.6087170	-0.0400000
0.6050240	-0.0300000
0.6012000	-0.0200000
0.6000000	-0.0169674
0.5971721	-0.0100000
0.5929847	0.0000000
0.5900000	0.0069146
0.5886360	0.0100000
0.5840838	0.0200000
0.5800000	0.0287306
0.5793928	0.0300000
0.5744733	0.0400000
0.5700000	0.0488692
0.5694175	0.0500000
0.5641270	0.0600000
0.5600000	0.0676176
0.5586835	0.0700000
0.5530166	0.0800000
0.5500000	0.0851982
0.5471610	0.0900000
0.5411104	0.1000000
0.5400000	0.1017899
0.5348168	0.1100000
0.5300000	0.1174626
0.5283341	0.1200000
0.5216119	0.1300000
0.5200000	0.1323407
0.5146405	0.1400000
0.5100000	0.1464830
0.5074432	0.1500000
0.5000043	0.1600000
0.5000000	0.1600056
0.4922567	0.1700000
0.4900000	0.1728430
0.4842383	0.1800000
0.4800000	0.1851347
0.4759290	0.1900000
0.4700000	0.1969043
0.4673064	0.2000000
0.4600000	0.2081725
0.4583452	0.2100000
0.4500000	0.2189570
0.4490161	0.2200000
0.4400000	0.2292734
0.4392849	0.2300000
0.4300000	0.2391353
0.4291105	0.2400000
0.4200000	0.2485548
0.4184420	0.2500000
0.4100000	0.2575431
0.4072147	0.2600000


==> powerlipse2.dat <==
0.4303331	-0.0200000
0.4300000	-0.0194799
0.4238830	-0.0100000
0.4200000	-0.0035227
0.4178717	0.0000000
0.4121856	0.0100000
0.4100000	0.0140929
0.4068186	0.0200000
0.4018021	0.0300000
0.4000000	0.0338211
0.3970600	0.0400000
0.3926399	0.0500000
0.3900000	0.0564387
0.3885272	0.0600000
0.3846507	0.0700000
0.3811242	0.0800000
0.3800000	0.0833993
0.3778058	0.0900000
0.3747436	0.1000000
0.3719658	0.1100000
0.3700000	0.1176915
0.3694107	0.1200000
0.3669952	0.1300000
0.3647860	0.1400000
0.3627431	0.1500000
0.3608245	0.1600000
0.3600000	0.1643426
0.3589509	0.1700000
0.3570994	0.1800000
0.3552514	0.1900000
0.3533509	0.2000000
0.3513361	0.2100000
0.3500000	0.2159366
0.3491361	0.2200000
0.3467004	0.2300000
0.3439536	0.2400000
0.3407836	0.2500000
0.3400000	0.2520362
0.3371539	0.2600000
0.3328774	0.2700000
0.3300000	0.2755132
0.3278053	0.2800000
0.3217012	0.2900000
0.3200000	0.2922591
0.3142522	0.3000000
0.3100000	0.3045750
0.3047335	0.3100000
0.3000000	0.3139649
0.2917260	0.3200000
0.2900000	0.3210757
0.2800000	0.3262439
0.2700000	0.3297723
0.2689252	0.3300000
0.2600000	0.3318740
0.2500000	0.3325705
0.2400000	0.3318740
0.2310748	0.3300000
0.2300000	0.3297723
0.2200000	0.3262439
0.2100000	0.3210757
0.2082740	0.3200000
0.2000000	0.3139649
0.1952665	0.3100000
0.1900000	0.3045750
0.1857478	0.3000000
0.1800000	0.2922591
0.1782988	0.2900000
0.1721947	0.2800000
0.1700000	0.2755132
0.1671226	0.2700000
0.1628461	0.2600000
0.1600000	0.2520362
0.1592164	0.2500000
0.1560464	0.2400000
0.1532996	0.2300000
0.1508639	0.2200000
0.1500000	0.2159366
0.1486639	0.2100000
0.1466491	0.2000000
0.1447486	0.1900000
0.1429006	0.1800000
0.1410491	0.1700000
0.1400000	0.1643426
0.1391755	0.1600000
0.1372569	0.1500000
0.1352140	0.1400000
0.1330048	0.1300000
0.1305893	0.1200000
0.1300000	0.1176915
0.1280342	0.1100000
0.1252564	0.1000000
0.1221942	0.0900000
0.1200000	0.0833993
0.1188758	0.0800000
0.1153493	0.0700000
0.1114728	0.0600000
0.1100000	0.0564387
0.1073601	0.0500000
0.1029400	0.0400000
0.1000000	0.0338211
0.0981979	0.0300000
0.0931814	0.0200000
0.0900000	0.0140929
0.0878144	0.0100000
0.0821283	0.0000000
0.0800000	-0.0035227
0.0761170	-0.0100000
0.0700000	-0.0194799
0.0696669	-0.0200000
0.0629381	-0.0300000
0.0600000	-0.0340789
0.0557623	-0.0400000
0.0500000	-0.0475167
0.0481094	-0.0500000
0.0400000	-0.0599544
0.0399631	-0.0600000
0.0313960	-0.0700000
0.0300000	-0.0715202
0.0222758	-0.0800000
0.0200000	-0.0823284
0.0125846	-0.0900000
0.0100000	-0.0924885
0.0023191	-0.1000000
0.0000000	-0.1021070
-0.0085005	-0.1100000
-0.0100000	-0.1112909
-0.0198171	-0.1200000
-0.0200000	-0.1201501
-0.0300000	-0.1287662
-0.0313598	-0.1300000
-0.0400000	-0.1372705
-0.0430394	-0.1400000
-0.0500000	-0.1457963
-0.0546516	-0.1500000
-0.0600000	-0.1544887
-0.0659383	-0.1600000
-0.0700000	-0.1635163
-0.0766402	-0.1700000
-0.0800000	-0.1730888
-0.0865421	-0.1800000
-0.0900000	-0.1834989
-0.0955109	-0.1900000
-0.1000000	-0.1952231
-0.1034997	-0.2000000
-0.1100000	-0.2091743
-0.1105018	-0.2100000
-0.1162712	-0.2200000
-0.1200000	-0.2274945
-0.1210890	-0.2300000
-0.1247689	-0.2400000
-0.1273962	-0.2500000
-0.1289065	-0.2600000
-0.1292770	-0.2700000
-0.1284710	-0.2800000
-0.1263591	-0.2900000
-0.1227002	-0.3000000
-0.1200000	-0.3051297
-0.1172457	-0.3100000
-0.1100000	-0.3194503
-0.1094954	-0.3200000
-0.1000000	-0.3287629
-0.0982268	-0.3300000
-0.0900000	-0.3354642
-0.0804951	-0.3400000
-0.0800000	-0.3402409
-0.0700000	-0.3437548
-0.0600000	-0.3460764
-0.0500000	-0.3474335
-0.0400000	-0.3479754
-0.0300000	-0.3477998
-0.0200000	-0.3469816
-0.0100000	-0.3455943
0.0000000	-0.3437167
0.0100000	-0.3414337
0.0156568	-0.3400000
0.0200000	-0.3387583
0.0300000	-0.3357324
0.0400000	-0.3325333
0.0477756	-0.3300000
0.0500000	-0.3291811
0.0600000	-0.3256052
0.0700000	-0.3220834
0.0761590	-0.3200000
0.0800000	-0.3185484
0.0900000	-0.3150018
0.1000000	-0.3116613
0.1053611	-0.3100000
0.1100000	-0.3084156
0.1200000	-0.3052939
0.1300000	-0.3024464
0.1394888	-0.3000000
0.1400000	-0.2998563
0.1500000	-0.2973526
0.1600000	-0.2951362
0.1700000	-0.2931929
0.1800000	-0.2915097
0.1900000	-0.2900749
0.1906258	-0.2900000
0.2000000	-0.2887948
0.2100000	-0.2877590
0.2200000	-0.2869632
0.2300000	-0.2864002
0.2400000	-0.2860644
0.2500000	-0.2859529
0.2600000	-0.2860644
0.2700000	-0.2864002
0.2800000	-0.2869632
0.2900000	-0.2877590
0.3000000	-0.2887948
0.3093742	-0.2900000
0.3100000	-0.2900749
0.3200000	-0.2915097
0.3300000	-0.2931929
0.3400000	-0.2951362
0.3500000	-0.2973526
0.3600000	-0.2998563
0.3605112	-0.3000000
0.3700000	-0.3024464
0.3800000	-0.3052939
0.3900000	-0.3084156
0.3946389	-0.3100000
0.4000000	-0.3116613
0.4100000	-0.3150018
0.4200000	-0.3185484
0.4238410	-0.3200000
0.4300000	-0.3220834
0.4400000	-0.3256052
0.4500000	-0.3291811
0.4522244	-0.3300000
0.4600000	-0.3325333
0.4700000	-0.3357324
0.4800000	-0.3387583
0.4843432	-0.3400000
0.4900000	-0.3414337
0.5000000	-0.3437167
0.5100000	-0.3455943
0.5200000	-0.3469816
0.5300000	-0.3477998
0.5400000	-0.3479754
0.5500000	-0.3474335
0.5600000	-0.3460764
0.5700000	-0.3437548
0.5800000	-0.3402409
0.5804951	-0.3400000
0.5900000	-0.3354642
0.5982268	-0.3300000
0.6000000	-0.3287629
0.6094954	-0.3200000
0.6100000	-0.3194503
0.6172457	-0.3100000
0.6200000	-0.3051297
0.6227002	-0.3000000
0.6263591	-0.2900000
0.6284710	-0.2800000
0.6292770	-0.2700000
0.6289065	-0.2600000
0.6273962	-0.2500000
0.6247689	-0.2400000
0.6210890	-0.2300000
0.6200000	-0.2274945
0.6162712	-0.2200000
0.6105018	-0.2100000
0.6100000	-0.2091743
0.6034997	-0.2000000
0.6000000	-0.1952231
0.5955109	-0.1900000
0.5900000	-0.1834989
0.5865421	-0.1800000
0.5800000	-0.1730888
0.5766402	-0.1700000
0.5700000	-0.1635163
0.5659383	-0.1600000
0.5600000	-0.1544887
0.5546516	-0.1500000
0.5500000	-0.1457963
0.5430394	-0.1400000
0.5400000	-0.1372705
0.5313598	-0.1300000
0.5300000	-0.1287662
0.5200000	-0.1201501
0.5198171	-0.1200000
0.5100000	-0.1112909
0.5085005	-0.1100000
0.5000000	-0.1021070
0.4976809	-0.1000000
0.4900000	-0.0924885
0.4874154	-0.0900000
0.4800000	-0.0823284
0.4777242	-0.0800000
0.4700000	-0.0715202
0.4686040	-0.0700000
0.4600369	-0.0600000
0.4600000	-0.0599544
0.4518906	-0.0500000
0.4500000	-0.0475167
0.4442377	-0.0400000
0.4400000	-0.0340789
0.4370619	-0.0300000
0.4303331	-0.0200000


==> powerlipse3.dat <==
0.5746235	-0.1300000
0.5800000	-0.1325110
0.5900000	-0.1379810
0.5931763	-0.1400000
0.6000000	-0.1440886
0.6083819	-0.1500000
0.6100000	-0.1510932
0.6200000	-0.1590189
0.6210757	-0.1600000
0.6300000	-0.1681313
0.6317842	-0.1700000
0.6400000	-0.1788670
0.6409269	-0.1800000
0.6486900	-0.1900000
0.6500000	-0.1918312
0.6552803	-0.2000000
0.6600000	-0.2084495
0.6608056	-0.2100000
0.6653905	-0.2200000
0.6690220	-0.2300000
0.6700000	-0.2334404
0.6718437	-0.2400000
0.6738601	-0.2500000
0.6750535	-0.2600000
0.6754430	-0.2700000
0.6750274	-0.2800000
0.6737769	-0.2900000
0.6716304	-0.3000000
0.6700000	-0.3053004
0.6686033	-0.3100000
0.6646139	-0.3200000
0.6600000	-0.3288775
0.6594028	-0.3300000
0.6529678	-0.3400000
0.6500000	-0.3438831
0.6448980	-0.3500000
0.6400000	-0.3551554
0.6347495	-0.3600000
0.6300000	-0.3640421
0.6216722	-0.3700000
0.6200000	-0.3711526
0.6100000	-0.3769631
0.6033580	-0.3800000
0.6000000	-0.3815665
0.5900000	-0.3852611
0.5800000	-0.3879934
0.5700000	-0.3898935
0.5690736	-0.3900000
0.5600000	-0.3911404
0.5500000	-0.3916599
0.5400000	-0.3914849
0.5300000	-0.3906403
0.5256068	-0.3900000
0.5200000	-0.3891771
0.5100000	-0.3870959
0.5000000	-0.3843586
0.4900000	-0.3809715
0.4874500	-0.3800000
0.4800000	-0.3769587
0.4700000	-0.3722960
0.4654614	-0.3700000
0.4600000	-0.3669597
0.4500000	-0.3609772
0.4484047	-0.3600000
0.4400000	-0.3542382
0.4339815	-0.3500000
0.4300000	-0.3468209
0.4214237	-0.3400000
0.4200000	-0.3387032
0.4101550	-0.3300000
0.4100000	-0.3298420
0.4000000	-0.3201707
0.3998130	-0.3200000
0.3902392	-0.3100000
0.3900000	-0.3097105
0.3812427	-0.3000000
0.3800000	-0.2984038
0.3727509	-0.2900000
0.3700000	-0.2863148
0.3647022	-0.2800000
0.3600000	-0.2735456
0.3570554	-0.2700000
0.3500000	-0.2602556
0.3497859	-0.2600000
0.3425266	-0.2500000
0.3400000	-0.2459919
0.3355194	-0.2400000
0.3300000	-0.2315380
0.3287870	-0.2300000
0.3220029	-0.2200000
0.3200000	-0.2165634
0.3152208	-0.2100000
0.3100000	-0.2017324
0.3085901	-0.2000000
0.3017083	-0.1900000
0.3000000	-0.1870424
0.2944611	-0.1800000
0.2900000	-0.1732866
0.2868307	-0.1700000
0.2800000	-0.1614368
0.2781578	-0.1600000
0.2700000	-0.1520352
0.2659192	-0.1500000
0.2600000	-0.1460806
0.2500000	-0.1441031
0.2400000	-0.1460806
0.2340808	-0.1500000
0.2300000	-0.1520352
0.2218422	-0.1600000
0.2200000	-0.1614368
0.2131693	-0.1700000
0.2100000	-0.1732866
0.2055389	-0.1800000
0.2000000	-0.1870425
0.1982917	-0.1900000
0.1914099	-0.2000000
0.1900000	-0.2017324
0.1847792	-0.2100000
0.1800000	-0.2165634
0.1779971	-0.2200000
0.1712130	-0.2300000
0.1700000	-0.2315380
0.1644806	-0.2400000
0.1600000	-0.2459919
0.1574734	-0.2500000
0.1502141	-0.2600000
0.1500000	-0.2602556
0.1429446	-0.2700000
0.1400000	-0.2735456
0.1352978	-0.2800000
0.1300000	-0.2863148
0.1272491	-0.2900000
0.1200000	-0.2984038
0.1187573	-0.3000000
0.1100000	-0.3097105
0.1097608	-0.3100000
0.1001870	-0.3200000
0.1000000	-0.3201707
0.0900000	-0.3298420
0.0898450	-0.3300000
0.0800000	-0.3387032
0.0785763	-0.3400000
0.0700000	-0.3468209
0.0660185	-0.3500000
0.0600000	-0.3542382
0.0515953	-0.3600000
0.0500000	-0.3609772
0.0400000	-0.3669597
0.0345386	-0.3700000
0.0300000	-0.3722960
0.0200000	-0.3769587
0.0125500	-0.3800000
0.0100000	-0.3809715
0.0000000	-0.3843586
-0.0100000	-0.3870959
-0.0200000	-0.3891771
-0.0256068	-0.3900000
-0.0300000	-0.3906403
-0.0400000	-0.3914849
-0.0500000	-0.3916599
-0.0600000	-0.3911404
-0.0690736	-0.3900000
-0.0700000	-0.3898935
-0.0800000	-0.3879934
-0.0900000	-0.3852611
-0.1000000	-0.3815665
-0.1033580	-0.3800000
-0.1100000	-0.3769631
-0.1200000	-0.3711526
-0.1216722	-0.3700000
-0.1300000	-0.3640421
-0.1347495	-0.3600000
-0.1400000	-0.3551554
-0.1448980	-0.3500000
-0.1500000	-0.3438831
-0.1529678	-0.3400000
-0.1594028	-0.3300000
-0.1600000	-0.3288775
-0.1646139	-0.3200000
-0.1686033	-0.3100000
-0.1700000	-0.3053004
-0.1716304	-0.3000000
-0.1737769	-0.2900000
-0.1750274	-0.2800000
-0.1754430	-0.2700000
-0.1750535	-0.2600000
-0.1738601	-0.2500000
-0.1718437	-0.2400000
-0.1700000	-0.2334404
-0.1690220	-0.2300000
-0.1653905	-0.2200000
-0.1608056	-0.2100000
-0.1600000	-0.2084495
-0.1552803	-0.2000000
-0.1500000	-0.1918312
-0.1486900	-0.1900000
-0.1409269	-0.1800000
-0.1400000	-0.1788670
-0.1317842	-0.1700000
-0.1300000	-0.1681313
-0.1210757	-0.1600000
-0.1200000	-0.1590189
-0.1100000	-0.1510932
-0.1083819	-0.1500000
-0.1000000	-0.1440886
-0.0931763	-0.1400000
-0.0900000	-0.1379810
-0.0800000	-0.1325110
-0.0746235	-0.1300000
-0.0700000	-0.1276554
-0.0600000	-0.1232954
-0.0512554	-0.1200000
-0.0500000	-0.1194788
-0.0400000	-0.1159421
-0.0300000	-0.1128543
-0.0200000	-0.1101471
-0.0193490	-0.1100000
-0.0100000	-0.1076310
0.0000000	-0.1054183
0.0100000	-0.1034758
0.0200000	-0.1017679
0.0300000	-0.1002639
0.0321328	-0.1000000
0.0400000	-0.0988954
0.0500000	-0.0976854
0.0600000	-0.0966210
0.0700000	-0.0956799
0.0800000	-0.0948402
0.0900000	-0.0940806
0.1000000	-0.0933785
0.1100000	-0.0927098
0.1200000	-0.0920463
0.1300000	-0.0913535
0.1400000	-0.0905867
0.1469151	-0.0900000
0.1500000	-0.0896779
0.1600000	-0.0885250
0.1700000	-0.0869837
0.1800000	-0.0847837
0.1900000	-0.0814096
0.1932580	-0.0800000
0.2000000	-0.0752054
0.2052046	-0.0700000
0.2091492	-0.0600000
0.2095903	-0.0500000
0.2080784	-0.0400000
0.2052037	-0.0300000
0.2012535	-0.0200000
0.2000000	-0.0176655
0.1970324	-0.0100000
0.1923808	0.0000000
0.1900000	0.0042867
0.1875719	0.0100000
0.1826806	0.0200000
0.1800000	0.0248575
0.1777368	0.0300000
0.1728484	0.0400000
0.1700000	0.0453690
0.1679787	0.0500000
0.1632565	0.0600000
0.1600000	0.0666003
0.1585849	0.0700000
0.1541523	0.0800000
0.1500000	0.0894024
0.1497724	0.0900000
0.1457253	0.1000000
0.1418039	0.1100000
0.1400000	0.1146148
0.1381397	0.1200000
0.1347462	0.1300000
0.1315935	0.1400000
0.1300000	0.1453502
0.1287422	0.1500000
0.1262047	0.1600000
0.1239827	0.1700000
0.1221042	0.1800000
0.1205917	0.1900000
0.1200000	0.1950652
0.1194486	0.2000000
0.1186887	0.2100000
0.1183464	0.2200000
0.1184465	0.2300000
0.1190185	0.2400000
0.1200000	0.2490483
0.1200936	0.2500000
0.1216264	0.2600000
0.1237289	0.2700000
0.1264811	0.2800000
0.1299873	0.2900000
0.1300000	0.2900295
0.1340654	0.3000000
0.1391512	0.3100000
0.1400000	0.3114021
0.1451021	0.3200000
0.1500000	0.3267971
0.1523289	0.3300000
0.1600000	0.3388500
0.1610456	0.3400000
0.1700000	0.3484980
0.1717414	0.3500000
0.1800000	0.3563670
0.1854794	0.3600000
0.1900000	0.3627837
0.2000000	0.3679506
0.2049794	0.3700000
0.2100000	0.3720299
0.2200000	0.3751495
0.2300000	0.3772961
0.2400000	0.3785475
0.2500000	0.3789581
0.2600000	0.3785475
0.2700000	0.3772961
0.2800000	0.3751495
0.2900000	0.3720299
0.2950206	0.3700000
0.3000000	0.3679506
0.3100000	0.3627837
0.3145206	0.3600000
0.3200000	0.3563670
0.3282586	0.3500000
0.3300000	0.3484980
0.3389544	0.3400000
0.3400000	0.3388500
0.3476711	0.3300000
0.3500000	0.3267972
0.3548979	0.3200000
0.3600000	0.3114021
0.3608488	0.3100000
0.3659346	0.3000000
0.3700000	0.2900295
0.3700127	0.2900000
0.3735189	0.2800000
0.3762711	0.2700000
0.3783736	0.2600000
0.3799064	0.2500000
0.3800000	0.2490483
0.3809815	0.2400000
0.3815535	0.2300000
0.3816536	0.2200000
0.3813113	0.2100000
0.3805514	0.2000000
0.3800000	0.1950652
0.3794083	0.1900000
0.3778958	0.1800000
0.3760173	0.1700000
0.3737953	0.1600000
0.3712578	0.1500000
0.3700000	0.1453502
0.3684065	0.1400000
0.3652538	0.1300000
0.3618603	0.1200000
0.3600000	0.1146148
0.3581961	0.1100000
0.3542747	0.1000000
0.3502276	0.0900000
0.3500000	0.0894024
0.3458477	0.0800000
0.3414151	0.0700000
0.3400000	0.0666003
0.3367435	0.0600000
0.3320213	0.0500000
0.3300000	0.0453690
0.3271516	0.0400000
0.3222632	0.0300000
0.3200000	0.0248576
0.3173194	0.0200000
0.3124281	0.0100000
0.3100000	0.0042867
0.3076192	0.0000000
0.3029676	-0.0100000
0.3000000	-0.0176656
0.2987466	-0.0200000
0.2947963	-0.0300000
0.2919215	-0.0400000
0.2904095	-0.0500000
0.2908508	-0.0600000
0.2947954	-0.0700000
0.3000000	-0.0752054
0.3067420	-0.0800000
0.3100000	-0.0814096
0.3200000	-0.0847837
0.3300000	-0.0869837
0.3400000	-0.0885250
0.3500000	-0.0896779
0.3530847	-0.0900000
0.3600000	-0.0905868
0.3700000	-0.0913535
0.3800000	-0.0920463
0.3900000	-0.0927098
0.4000000	-0.0933785
0.4100000	-0.0940806
0.4200000	-0.0948402
0.4300000	-0.0956798
0.4400000	-0.0966210
0.4500000	-0.0976854
0.4600000	-0.0988954
0.4678672	-0.1000000
0.4700000	-0.1002639
0.4800000	-0.1017679
0.4900000	-0.1034758
0.5000000	-0.1054183
0.5100000	-0.1076310
0.5193489	-0.1100000
0.5200000	-0.1101471
0.5300000	-0.1128543
0.5400000	-0.1159421
0.5500000	-0.1194788
0.5512554	-0.1200000
0.5600000	-0.1232954
0.5700000	-0.1276554
0.5746235	-0.1300000


==> pwlfoci.dat <==
0.25000	0.28125
-0.07476	-0.28125
0.57476	-0.28125


==> scaledquery.dat <==
2.1505813167606567	1.710263137648707
2.1550999421314367	1.717859188199862
2.159525225924128	1.7254909975765582
2.1638563969071893	1.7331557840741167
2.168092703683617	1.740850792802062
2.172233414566321	1.7485732962978586
2.1762778174573647	1.7563205950805691
2.1802252197310117	1.7640900181473655
2.1840749481205335	1.771878923415769
2.1878263486087217	1.7796846981144387
2.1914787863220533	1.7875047591252737
2.1950316454284615	1.795336553279513
2.1984843290386524	1.8031775576104505
2.201836259110921	1.8110252795653072
2.2050868763594194	1.8188772571787106
2.208235640165819	1.8267310592101669
2.2112820284943204	1.8345842852478067
2.2142255378099653	1.8424345657806154
2.2170656830002007	1.8502795622412638
2.2198019972996472	1.858116967021568
2.22243403221803	1.865944503462531
2.2249613574712233	1.873759925820818
2.227383560915372	1.8815610192134433
2.22970024848404	1.889345599542364
2.231911044128354	1.8971115134005847
2.2340155897600997	1.9048566379613066
2.236013545197734	1.9125788808515727
2.237904588115271	1.9202761800117838
2.239688413994025	1.9279465035423875
2.2413647360771565	1.9355878495389713
2.2429332853270054	1.9431982459169226
2.2443938103851746	1.9507757502267449
2.2457460775353417	1.9583184494610688
2.246989870668769	1.965824459854318
2.2481249912524857	1.973291926675948
2.249151258300128	1.9807190240181014
2.2500685083454064	1.9881039545784862
2.250876595418191	1.9954449494392184
2.25157539102319	2.0027402678423276
2.252164784121207	2.009988196962575
2.2526446811129714	2.017187051678188
2.253015005825519	2.0243351743400737
2.253275699501121	2.031430934540039
2.25342672078875	2.038472728878481
2.2534680457380785	2.045458980732027
2.253399667796001	2.052388140021502
2.253221597805686	2.0592586829806274
2.252933864008149	2.0660691119257955
2.2525365120463494	2.072817955027227
2.252029604971816	2.079503766081828
2.251413223253808	2.086125124287991
2.2506874647910142	2.0926806340226003
2.2498524449257964	2.0991689246204555
2.2489082964609963	2.1055886501563097
2.2478551696793123	2.1119384892297157
2.2466932323652555	2.118217144752824
2.245422669829713	2.124423343741292
2.2440436849371235	2.130555837108425
2.242556498135293	2.1366133994626626
2.240961347487868	2.1425948289085115
2.2392584887094866	2.1484989468510083
2.237448195203642	2.154324597803792
2.235530758103271	2.1600706492008395
2.233506486314106	2.165735991211924
2.231375706560817	2.171319536561837
2.2291387634359707	2.1768202203534077
2.226796019451852	2.1822369998943434
2.2243478550951616	2.1875688545279126
2.2217946688846504	2.19281478546748
2.2191368774317084	2.197973815634902
2.2163749155039585	2.203044989502775
2.2135092360918907	2.208027372940537
2.21054031047858	2.212920053064411
2.207468628312533	2.2177221380911747
2.2042946976837055	2.222432757195735
2.201019045202733	2.2270510603724882
2.1976422160834344	2.231576218300447
2.1941647742286157	2.2360074222120874
2.190587302319246	2.240343883765909
2.1869104019070327	2.2445848349226587
2.1831346935104676	2.248729527825193
2.179260816714374	2.2527772346819366
2.1752894302730255	2.2567272476539073
2.1712212122168735	2.260578878745264
2.167056859962946	2.26433145969734
2.1627970904289597	2.267984341886125
2.1584426401512107	2.271536896223149
2.1539942654062805	2.2749885130597383
2.1494527423366185	2.2783386020945904
2.144818867080053	2.2815865922846412
2.1400934559032696	2.2847319317591728
2.1352773453393166	2.2877740877371266
2.130371392329177	2.290712546447586
2.1253764743674592	2.2935468130533825
2.1202934896522403	2.2962764115777916
2.1151233572391126	2.298900884834282
2.109867017199462	2.3014197943592745
2.1045254307830223	2.3038327203478843
2.0990995805847303	2.3061392615926053
2.0935904707159088	2.3083390354249023
2.0879991269798044	2.310431677659684
2.0823265970514964	2.3124168425426204
2.0765739506621848	2.314294202700272
2.0707422797878707	2.3160634490930088
2.064832698842423	2.3177242909706894
2.058846344875026	2.3192764558310657
2.052784377771986	2.3207196893808986
2.046647980462887	2.322053755499757
2.0404383591310373	2.3232784362064764
2.034156743428185	2.3243935316282576
2.0278043866934294	2.3253988599723843
2.021382566176267	2.3262942575005505
2.0148925832636886	2.327079578505765
2.0083357637112242	2.3277546952918358
2.0017134578778353	2.32831949815541
1.9950270409645112	2.3287738953705643
1.9882779132564299	2.329117813175928
1.9814675003685134	2.32935119576434
1.9745972534941907	2.329474005275028
1.9676686496571538	2.3294862217883017
1.9606831919658754	2.329387843322767
1.9536424098706275	2.329178885835045
1.9465478594227086	2.3288593832220075
1.939401123535567	2.3284293873255266
1.932203812247468	2.3278889679397388
1.9249575629853224	2.327238212820832
1.9176640408292642	2.3264772276993604
1.9103249387775127	2.3256061362950926
1.9029419780110328	2.3246250803344104
1.895516908157451	2.3235342195702584
1.8880515075536473	2.3223337318046644
1.8805475835063905	2.321023812913846
1.8730069725503438	2.319604676875912
1.8654315407026985	2.3180765558011864
1.857823183713659	2.316439699965161
1.8501838273119255	2.314694377844109
1.8425154274442725	2.312840876153376
1.8348199705082462	2.3108794998883733
1.827099473576949	2.308810572368291
1.819355984614797	2.3066344352825716
1.8115915826830706	2.304351448740162
1.803808378134	2.3019619913215674
1.796008512792047	2.2994664601337518
1.7881941601209645	2.296865270867906
1.7803675253751243	2.2941588578601158
1.7725308457335254	2.291347674154969
1.7646863904147931	2.288432191572135
1.7568364607713944	2.2854129007759427
1.7489833903611942	2.2822903113480137
1.7411295449943809	2.2790649518629658
1.7332773227536924	2.2757373699672367
1.725429153985766	2.272308132461071
1.7175875012613426	2.2687778253836974
1.709754859301941	2.2651470541017433
1.7019337548705258	2.2614164434009285
1.6941267466235832	2.257586637581075
1.686336424921917	2.2536583005544717
1.678565411597379	2.2496321159476382
1.6708163596726482	2.245508787206527
1.6630919530310815	2.241289037705201
1.6553949060335615	2.236973610858028
1.6477279630791912	2.2325632702354317
1.6400938981065951	2.228058799683229
1.632495514032528	2.223461003445602
1.624935642124417	2.2187707062917252
1.6174171413034195	2.213988753646095
1.6099428973745344	2.2091160117225765
1.602515822180275	2.2041533676622143
1.595138852674408	2.199101729674813
1.5878149499122518	2.1939620271843308
1.580547097954064	2.1887352109780847
1.5733383026780823	2.183422253359804
1.5661915904998456	2.1780241483065264
1.5591100069945174	2.172541911629351
1.5520966154190372	2.1669765811380532
1.545154495131077	2.161329216809551
1.5382867399019426	2.1556009009602133
1.5314964561207642	2.1497927384220032
1.5247867608875583	2.143905856722417
1.518160779993004	2.1379414062681987
1.5116216457830975	2.131900560532784
1.5051724949071712	2.125784516247428
1.498816465948164	2.1195944935959457
1.4925566969344373	2.113331736413011
1.4863963227328925	2.1069975123859144
1.4803384723236581	2.100593113259691
1.4743862659571303	2.094119855045512
1.4685428121947492	2.0875790782322063
1.4628112048355006	2.080972148000779
1.4571945197307836	2.0743004544417665
1.451695811490968	2.067565412775252
1.4463181100876876	2.0607684635733436
1.4410644173566525	2.0539110729849064
1.4359377034065324	2.046994732962301
1.4309409029402502	2.0400209614898692
1.4260769114958192	2.032991302813886
1.4213485816146731	2.0259073276736514
1.4167587189462325	2.0187706335333875
1.412310078298266	2.0115828448145696
1.408005359643385	2.004345613128277
1.403847204092778	1.9970606175071322
1.3998381898490309	1.989729564636351
1.3959808281505723	1.9823541890833907
1.392277559220938	1.9749362535256436
1.3887307482366342	1.9674775489755767
1.3853426813279208	1.959979895002688
1.3821155616272696	1.95244513995158
1.3790515053806438	1.9448751611554276
1.3761525381370077	1.9372718651440441
1.3734205910316686	1.92963718784571
1.370857497179122	1.921973094781869
1.3684649881910453	1.9142815812537297
1.3662446908349275	1.9065646725197642
1.3641981238485665	1.8988244239630157
1.3623266949252704	1.891062921247076
1.3606316978840942	1.883282280459512
1.3591143100388132	1.8754846482414578
1.3577755897785957	1.8676722019020136
1.3566164743724622	1.8598471495160138
1.3556377780086672	1.8520117300036567
1.354840190079051	1.844168213190397
1.3542242737172585	1.8363188998454334
1.353790464598467	1.8284661216970317
1.3535390700069427	1.8206122414228456
1.3534702681763668	1.8127596526133012
1.3535841079064401	1.8049107797060442
1.3538805084578147	1.797068077889341
1.3543592597259082	1.7892340329722538
1.3550200226926787	1.7814111612193142
1.3558623301539459	1.7736020091473437
1.3568855877183967	1.7658091532819775
1.358089075072986	1.7580351998713695
1.359471947508082	1.7502827845544846
1.3610332376943992	1.7425545719812994
1.3627718577025247	1.7348532553821683
1.3646866012547205	1.7271815560835506
1.3667761461976151	1.7195422229672257
1.3690390571834743	1.7119380318700843
1.3714737885468942	1.7043717849215303
1.3740786873630493	1.6968463098155082
1.376851996673029	1.6893644590141312
1.379791858861316	1.6819291088798987
1.3828963191701014	1.6745431587334692
1.3861633293349007	1.6672095298339997
1.3895907513258057	1.6599311642790762
1.3931763611787098	1.6527110238213278
1.3969178529009456	1.64555208859888
1.4008128424359745	1.638457355776902
1.4048588716720791	1.6314298380976147
1.4090534124803953	1.6244725623362644
1.413393870768096	1.6175885676607378
1.417877590533081	1.6107809038926777
1.4225018579071396	1.6040526296681803
1.4272639051752074	1.5974068104964085
1.4321609147590582	1.5908465167147225
1.4371900231545058	1.5843748213392483
1.4423483248119688	1.5779947978101436
1.4476328759510433	1.5717095176311864
1.4530406983005295	1.5655220479037284
1.458568782756172	1.559435448755485
1.464214092949169	1.553452770665103
1.4699735687193154	1.5475770516839564
1.475844129487412	1.5418113145571415
1.4818226775223444	1.5361585637462059
1.48790610109897	1.5306217823567365
1.4940912775436535	1.5252039289745358
1.5003750761649806	1.5199079344147468
1.5067543610678085	1.5147366983889452
1.5132259938494288	1.5096930860958688
1.5197868361771785	1.5047799247421394
1.5264337522473748	1.5
1.5331636111259235	1.4953560524097795
1.5399732889714173	1.490850773735459
1.5468596711419396	1.4864868032823815
1.5538196541871663	1.482266724186784
1.5608501477276886	1.4781930596874533
1.5679480762237783	1.4742682693903828
1.5751103806360793	1.470494745537864
1.5823340199809302	1.4668748092939339
1.5896159727832193	1.4634107070585596
1.5969532384298466	1.4601046068233117
1.604342838426979	1.4569585945816093
1.6117818175644143	1.4539746708068588
1.6192672449904408	1.451154747011977
1.6267962152006366	1.4485006424038667
1.6343658489440935	1.4460140806464132
1.6419732940505702	1.4436966867454628
1.6496157261820665	1.441549984069049
1.657290349512312	1.4395753915158418
1.6649943973376131	1.4377742208443987
1.672725132622478	1.4361476741753036
1.680479848483358	1.4346968416776982
1.6882558686138134	1.433422699451014
1.6960505476543013	1.4323261076119553
1.7038612715097319	1.4314078085959079
1.7116854576178377	1.43066842568102
1.7195205551713122	1.43010846174218
1.7273640452965773	1.429728298241047
1.7352134411919473	1.429528194457151
1.7430662882278443	1.4295082869639
1.7509201640116283	1.42966858935213
1.758772678419496	1.4300089922025734
1.7666214735978023	1.4305292633073996
1.7744642239360535	1.4312290481397005
1.7822986360137159	1.4321078705685748
1.7901224485228961	1.4331651338162326
1.797933432168827	1.434400121652358
1.8057293895500213	1.435811999819827
1.8135081550198382	1.4373998176847784
1.8212675945311327	1.4391625101030217
1.8290056054655492	1.4410988994937928
1.8367201164489584	1.4432076981110074
1.8444090871544188	1.4454875105013514
1.8520705080939972	1.4479368361378573
1.8597024004006781	1.4505540722169978
1.8673028156015283	1.4533375166068179
1.8748698353832063	1.4562853709332115
1.882401571350842	1.4593957437911287
1.889896164781239	1.4626666540672915
1.8973517863712894	1.4660960343608638
1.9047666359824365	1.469681734488497
1.912138942381957	1.4734215250602403
1.9194669629817804	1.477313101112947
1.9267489835755145	1.4813540857880336
1.9339833180742942	1.4855420340407637
1.941168308242022	1.4898744363685863
1.948302323430532	1.4943487225465002
1.9553837603151565	1.4989622653579013
1.9624110426311465	1.503712384309907
1.9693826209113507	1.5085963493227266
1.976296972225529	1.5136113843832586
1.983152599921641	1.5187546711537312
1.9899480333694188	1.5240233525268638
1.996681827706508	1.529414536119686
2.0033525635874265	1.534925297698847
2.009958846935577	1.540552684530904
2.01649930869851	1.5462937186517736
2.0229726046066276	1.5521454000501858
2.029377414935487	1.5581047097606349
2.0357124442718484	1.564168612861956
2.04197642128359	1.5703340613782775
2.0481680984936026	1.5765979970796853
2.054286252057759	1.5829573541804998
2.0603296815470267	1.5894090619336099
2.066297209733805	1.595950047119808
2.0721876823825283	1.6025772364315585
2.0779999680445833	1.609287558751057
2.083732957857575	1.616077947322876
2.0893855653489553	1.622945341821851
2.094956726244042	1.6298866903172204
2.1004453982784193	1.6368989511343452
2.1058505610147296	1.6439790946156205
2.111171215663847	1.651124104782445
2.1164063849104116	1.6583309809003404
2.1215551127427186	1.665596738949507
2.126616464286926	1.67291841300328
2.131589525645558	1.6802930565170815
2.136473403740271	1.687717743530601
2.141267226158853	1.695189569786022
2.1459701410064014	1.702705653765194
2.1505813167606567	1.710263137648707


==> tlfocusspace.dat <==
1.0000000	0.1446667
0.9950000	0.1447716
0.9900000	0.1448776
0.9850000	0.1449849
0.9843047	0.1450000
0.9800000	0.1450942
0.9750000	0.1452049
0.9700000	0.1453168
0.9650000	0.1454301
0.9600000	0.1455448
0.9550000	0.1456607
0.9500000	0.1457781
0.9450000	0.1458969
0.9400000	0.1460172
0.9350000	0.1461389
0.9300000	0.1462621
0.9250000	0.1463868
0.9200000	0.1465130
0.9150000	0.1466409
0.9100000	0.1467703
0.9050000	0.1469014
0.9000000	0.1470341
0.8950000	0.1471685
0.8900000	0.1473047
0.8850000	0.1474426
0.8800000	0.1475823
0.8750000	0.1477239
0.8700000	0.1478673
0.8650000	0.1480126
0.8600000	0.1481599
0.8550000	0.1483091
0.8500000	0.1484604
0.8450000	0.1486137
0.8400000	0.1487691
0.8350000	0.1489266
0.8300000	0.1490864
0.8250000	0.1492483
0.8200000	0.1494126
0.8150000	0.1495792
0.8100000	0.1497481
0.8050000	0.1499195
0.8026821	0.1500000
0.8000000	0.1500943
0.7950000	0.1502724
0.7900000	0.1504532
0.7850000	0.1506366
0.7800000	0.1508228
0.7750000	0.1510118
0.7700000	0.1512037
0.7650000	0.1513985
0.7600000	0.1515963
0.7550000	0.1517971
0.7500000	0.1520012
0.7450000	0.1522084
0.7400000	0.1524189
0.7350000	0.1526328
0.7300000	0.1528501
0.7250000	0.1530709
0.7200000	0.1532954
0.7150000	0.1535235
0.7100000	0.1537555
0.7050000	0.1539913
0.7000000	0.1542311
0.6950000	0.1544750
0.6900000	0.1547230
0.6850000	0.1549753
0.6845182	0.1550000
0.6800000	0.1552347
0.6750000	0.1554989
0.6700000	0.1557678
0.6650000	0.1560416
0.6600000	0.1563204
0.6550000	0.1566042
0.6500000	0.1568933
0.6450000	0.1571878
0.6400000	0.1574877
0.6350000	0.1577934
0.6300000	0.1581049
0.6250000	0.1584224
0.6200000	0.1587461
0.6150000	0.1590761
0.6100000	0.1594126
0.6050000	0.1597559
0.6015106	0.1600000
0.6000000	0.1601074
0.5950000	0.1604692
0.5900000	0.1608386
0.5850000	0.1612156
0.5800000	0.1616006
0.5750000	0.1619938
0.5700000	0.1623955
0.5650000	0.1628059
0.5600000	0.1632253
0.5550000	0.1636540
0.5500000	0.1640923
0.5450000	0.1645404
0.5400000	0.1649989
0.5399878	0.1650000
0.5350000	0.1654743
0.5300000	0.1659609
0.5250000	0.1664591
0.5200000	0.1669693
0.5150000	0.1674919
0.5100000	0.1680273
0.5050000	0.1685759
0.5000000	0.1691383
0.4950000	0.1697150
0.4925845	0.1700000
0.4900000	0.1703110
0.4850000	0.1709269
0.4800000	0.1715590
0.4750000	0.1722081
0.4700000	0.1728748
0.4650000	0.1735598
0.4600000	0.1742637
0.4550000	0.1749875
0.4549154	0.1750000
0.4500000	0.1757432
0.4450000	0.1765211
0.4400000	0.1773219
0.4350000	0.1781465
0.4300000	0.1789960
0.4250000	0.1798714
0.4242832	0.1800000
0.4200000	0.1807866
0.4150000	0.1817328
0.4100000	0.1827094
0.4050000	0.1837178
0.4000000	0.1847594
0.3988755	0.1850000
0.3950000	0.1858500
0.3900000	0.1869820
0.3850000	0.1881532
0.3800000	0.1893657
0.3774631	0.1900000
0.3750000	0.1906322
0.3700000	0.1919564
0.3650000	0.1933296
0.3600000	0.1947546
0.3591636	0.1950000
0.3550000	0.1962561
0.3500000	0.1978209
0.3450000	0.1994480
0.3433577	0.2000000
0.3400000	0.2011617
0.3350000	0.2029568
0.3300000	0.2048274
0.3295527	0.2050000
0.3250000	0.2068112
0.3200000	0.2088854
0.3174121	0.2100000
0.3150000	0.2110719
0.3100000	0.2133803
0.3066331	0.2150000
0.3050000	0.2158114
0.3000000	0.2183907
0.2970078	0.2200000
0.2950000	0.2211166
0.2900000	0.2240107
0.2883567	0.2250000
0.2850000	0.2270920
0.2805352	0.2300000
0.2800000	0.2303611
0.2750000	0.2338645
0.2734451	0.2350000
0.2700000	0.2376097
0.2669749	0.2400000
0.2650000	0.2416198
0.2610455	0.2450000
0.2600000	0.2459283
0.2555961	0.2500000
0.2550000	0.2505730
0.2505730	0.2550000
0.2500000	0.2555961
0.2459283	0.2600000
0.2450000	0.2610455
0.2416198	0.2650000
0.2400000	0.2669749
0.2376097	0.2700000
0.2350000	0.2734451
0.2338645	0.2750000
0.2303611	0.2800000
0.2300000	0.2805352
0.2270920	0.2850000
0.2250000	0.2883567
0.2240107	0.2900000
0.2211166	0.2950000
0.2200000	0.2970078
0.2183907	0.3000000
0.2158114	0.3050000
0.2150000	0.3066331
0.2133803	0.3100000
0.2110719	0.3150000
0.2100000	0.3174121
0.2088854	0.3200000
0.2068112	0.3250000
0.2050000	0.3295527
0.2048274	0.3300000
0.2029568	0.3350000
0.2011617	0.3400000
0.2000000	0.3433577
0.1994480	0.3450000
0.1978209	0.3500000
0.1962561	0.3550000
0.1950000	0.3591636
0.1947546	0.3600000
0.1933296	0.3650000
0.1919564	0.3700000
0.1906322	0.3750000
0.1900000	0.3774631
0.1893657	0.3800000
0.1881532	0.3850000
0.1869820	0.3900000
0.1858500	0.3950000
0.1850000	0.3988755
0.1847594	0.4000000
0.1837178	0.4050000
0.1827094	0.4100000
0.1817328	0.4150000
0.1807866	0.4200000
0.1800000	0.4242832
0.1798714	0.4250000
0.1789960	0.4300000
0.1781465	0.4350000
0.1773219	0.4400000
0.1765211	0.4450000
0.1757432	0.4500000
0.1750000	0.4549154
0.1749875	0.4550000
0.1742637	0.4600000
0.1735598	0.4650000
0.1728748	0.4700000
0.1722081	0.4750000
0.1715590	0.4800000
0.1709269	0.4850000
0.1703110	0.4900000
0.1700000	0.4925845
0.1697150	0.4950000
0.1691383	0.5000000
0.1685759	0.5050000
0.1680273	0.5100000
0.1674919	0.5150000
0.1669693	0.5200000
0.1664591	0.5250000
0.1659609	0.5300000
0.1654743	0.5350000
0.1650000	0.5399878
0.1649989	0.5400000
0.1645404	0.5450000
0.1640923	0.5500000
0.1636540	0.5550000
0.1632253	0.5600000
0.1628059	0.5650000
0.1623955	0.5700000
0.1619938	0.5750000
0.1616006	0.5800000
0.1612156	0.5850000
0.1608386	0.5900000
0.1604692	0.5950000
0.1601074	0.6000000
0.1600000	0.6015106
0.1597559	0.6050000
0.1594126	0.6100000
0.1590761	0.6150000
0.1587461	0.6200000
0.1584224	0.6250000
0.1581049	0.6300000
0.1577934	0.6350000
0.1574877	0.6400000
0.1571878	0.6450000
0.1568933	0.6500000
0.1566042	0.6550000
0.1563204	0.6600000
0.1560416	0.6650000
0.1557678	0.6700000
0.1554989	0.6750000
0.1552347	0.6800000
0.1550000	0.6845182
0.1549753	0.6850000
0.1547230	0.6900000
0.1544750	0.6950000
0.1542311	0.7000000
0.1539913	0.7050000
0.1537555	0.7100000
0.1535235	0.7150000
0.1532954	0.7200000
0.1530709	0.7250000
0.1528501	0.7300000
0.1526328	0.7350000
0.1524189	0.7400000
0.1522084	0.7450000
0.1520012	0.7500000
0.1517971	0.7550000
0.1515963	0.7600000
0.1513985	0.7650000
0.1512037	0.7700000
0.1510118	0.7750000
0.1508228	0.7800000
0.1506366	0.7850000
0.1504532	0.7900000
0.1502724	0.7950000
0.1500943	0.8000000
0.1500000	0.8026821
0.1499195	0.8050000
0.1497481	0.8100000
0.1495792	0.8150000
0.1494126	0.8200000
0.1492483	0.8250000
0.1490864	0.8300000
0.1489266	0.8350000
0.1487691	0.8400000
0.1486137	0.8450000
0.1484604	0.8500000
0.1483091	0.8550000
0.1481599	0.8600000
0.1480126	0.8650000
0.1478673	0.8700000
0.1477239	0.8750000
0.1475823	0.8800000
0.1474426	0.8850000
0.1473047	0.8900000
0.1471685	0.8950000
0.1470341	0.9000000
0.1469014	0.9050000
0.1467703	0.9100000
0.1466409	0.9150000
0.1465130	0.9200000
0.1463868	0.9250000
0.1462621	0.9300000
0.1461389	0.9350000
0.1460172	0.9400000
0.1458969	0.9450000
0.1457781	0.9500000
0.1456607	0.9550000
0.1455448	0.9600000
0.1454301	0.9650000
0.1453168	0.9700000
0.1452049	0.9750000
0.1450942	0.9800000
0.1450000	0.9843047
0.1449849	0.9850000
0.1448776	0.9900000
0.1447716	0.9950000
0.1446667	1.0000000


==> tocfig1.dat <==
-3.191275994916561	-2.37
-3.2	-2.3605978659811746
-3.2005462050932376	-2.36
-3.2094924788605064	-2.35
-3.21	-2.3494202050794746
-3.218133232185845	-2.34
-3.22	-2.3377844133215926
-3.226477157372911	-2.33
-3.23	-2.3256560420183967
-3.2345352663018865	-2.32
-3.24	-2.312998673257823
-3.242316952602374	-2.31
-3.2498320302590638	-2.3
-3.25	-2.299771276271924
-3.2571156985556677	-2.29
-3.26	-2.28591664152736
-3.264149014361199	-2.28
-3.27	-2.271386834846933
-3.2709363269856544	-2.27
-3.277514027320927	-2.26
-3.28	-2.2560993275548276
-3.2838699213026272	-2.25
-3.289993774840983	-2.24
-3.29	-2.2399895692214886
-3.2959451648251727	-2.23
-3.3	-2.2229232764269136
-3.3016720593726827	-2.22
-3.307216286550509	-2.21
-3.31	-2.2047963873534258
-3.312565504009429	-2.2
-3.3177294400604076	-2.19
-3.32	-2.1854429413050283
-3.3227158533719194	-2.18
-3.327523357284679	-2.17
-3.33	-2.16464873793511
-3.33215792889422	-2.16
-3.336629958244015	-2.15
-3.34	-2.1421371727925274
-3.340920120645317	-2.14
-3.345074922072004	-2.13
-3.349042083822515	-2.12
-3.35	-2.1174906705928946
-3.352878223607176	-2.11
-3.356552788529349	-2.1
-3.36	-2.090154815540904
-3.3600546390071266	-2.09
-3.3634489804176417	-2.08
-3.366677117722307	-2.07
-3.3697434842282106	-2.06
-3.37	-2.059125085744601
-3.3727033341338264	-2.05
-3.375512496549198	-2.04
-3.3781699506718024	-2.03
-3.38	-2.022721728977984
-3.3806927500685258	-2.02
-3.3831045411286675	-2.01
-3.385372933143434	-2.0
-3.387501107317505	-1.99
-3.389492086005915	-1.98
-3.39	-1.9772742996208497
-3.391375878660532	-1.97
-3.3931358285845956	-1.96
-3.394764287159893	-1.95
-3.3962636401285056	-1.94
-3.3976361254674536	-1.93
-3.3988838353745785	-1.92
-3.4	-1.9100776860776107
-3.4000088961699126	-1.91
-3.4010332420147695	-1.9
-3.4019358085648386	-1.89
-3.4027181339563497	-1.88
-3.4033816262974446	-1.87
-3.403927566689861	-1.86
-3.4043571124463208	-1.85
-3.4046713005129017	-1.84
-3.404871051105397	-1.83
-3.404957171568408	-1.82
-3.404930360465658	-1.81
-3.4047912119098	-1.8
-3.404540220139754	-1.79
-3.4041777843534504	-1.78
-3.403704213803663	-1.77
-3.4031197331644925	-1.76
-3.4024244881759076	-1.75
-3.4016185515736876	-1.74
-3.400701929311951	-1.73
-3.4	-1.72315600837991
-3.3996806800617776	-1.72
-3.3985636435072593	-1.71
-3.397337318726598	-1.7
-3.3960014425473948	-1.69
-3.394555717950444	-1.68
-3.3929998222892417	-1.67
-3.3913334158538366	-1.66
-3.39	-1.6524825260548284
-3.3895639652042076	-1.65
-3.387708302145	-1.64
-3.385742282125932	-1.63
-3.3836655000648164	-1.62
-3.3814775799188164	-1.61
-3.38	-1.603551994861616
-3.3791917676512164	-1.6
-3.3768197566517717	-1.59
-3.3743364888600764	-1.58
-3.37174171591151	-1.57
-3.37	-1.56353969120516
-3.369050247337259	-1.56
-3.3662749081036436	-1.55
-3.3633881987556955	-1.54
-3.360390185757843	-1.53
-3.36	-1.5287318591551893
-3.3573202490562775	-1.52
-3.3541452754748975	-1.51
-3.3508599613606713	-1.5
-3.35	-1.4974428997761984
-3.347499065373617	-1.49
-3.3440406785869734	-1.48
-3.340473889554479	-1.47
-3.34	-1.4686950710153985
-3.3368397897153526	-1.46
-3.3331051331601897	-1.45
-3.33	-1.4418917925738053
-3.3292740291755853	-1.44
-3.3253760088258875	-1.43
-3.321375796392725	-1.42
-3.32	-1.416612459593949
-3.3173047639577917	-1.41
-3.313150285809886	-1.4
-3.31	-1.3925596534013869
-3.3089110535067277	-1.39
-3.3046098940147957	-1.38
-3.3002185005758586	-1.37
-3.3	-1.3695050581434605
-3.2957779661433872	-1.36
-3.2912557334915333	-1.35
-3.29	-1.3472408108530203
-3.2866808574779696	-1.34
-3.282040496357866	-1.33
-3.28	-1.325630841619193
-3.277348662712029	-1.32
-3.2726054571312204	-1.31
-3.27	-1.3045374325061638
-3.267815984450122	-1.3
-3.262988155474002	-1.29
-3.26	-1.2838347742346705
-3.258122723522585	-1.28
-3.253231780607515	-1.27
-3.25	-1.2634029925688972
-3.2483148671681863	-1.26
-3.2433859306782273	-1.25
-3.24	-1.2431221273154385
-3.238445243753938	-1.24
-3.2335073186444014	-1.23
-3.23	-1.222865428540532
-3.228574204717872	-1.22
-3.2236603817230716	-1.21
-3.22	-1.2024911206800333
-3.218770186288938	-1.2
-3.2139177436565993	-1.19
-3.21	-1.1818313547363783
-3.2091100959416643	-1.18
-3.204360472263445	-1.17
-3.2	-1.160676244454543
-3.199679462422441	-1.16
-3.1950780699795374	-1.15
-3.1905715011613602	-1.14
-3.19	-1.1386869337036005
-3.186168133646161	-1.13
-3.181886205646945	-1.12
-3.18	-1.115422176730624
-3.1777356230638176	-1.11
-3.173731230542963	-1.1
-3.17	-1.0902784417191698
-3.169891687195138	-1.09
-3.166219334025581	-1.08
-3.162740440543125	-1.07
-3.16	-1.061611811579683
-3.1594666316975952	-1.06
-3.156402187058897	-1.05
-3.1535716820635846	-1.04
-3.1509873741383116	-1.03
-3.15	-1.025741674310837
-3.1486534481477193	-1.02
-3.1465834356820808	-1.01
-3.1447922097232266	-1.0
-3.1432882818230814	-0.99
-3.1420789609951663	-0.98
-3.1411702879087997	-0.97
-3.140566979651597	-0.96
-3.1402723859493236	-0.95
-3.14028845755928	-0.94
-3.1406157273617743	-0.93
-3.1412533044689024	-0.92
-3.142198881455993	-0.91
-3.1434487546042167	-0.9
-3.1449978568289088	-0.89
-3.1468398027626967	-0.88
-3.1489669452707276	-0.87
-3.15	-0.8657147621046307
-3.1513630039965626	-0.86
-3.154018760506586	-0.85
-3.1569291204822916	-0.84
-3.16	-0.8302630754872578
-3.16008200139811	-0.83
-3.1634506360340464	-0.82
-3.1670362931989016	-0.81
-3.17	-0.8021934682928253
-3.170822349788019	-0.8
-3.174786962446951	-0.79
-3.1789268549115137	-0.78
-3.18	-0.7775242839570918
-3.183219013435991	-0.77
-3.1876550741732115	-0.76
-3.19	-0.7548953192657354
-3.1922194046827213	-0.75
-3.1968980733717913	-0.74
-3.2	-0.7335423835748829
-3.2016795446958985	-0.73
-3.2065494518944275	-0.72
-3.21	-0.7130528110506249
-3.2114969361162573	-0.71
-3.2165097188003227	-0.7
-3.22	-0.6931381680615684
-3.2215763518830065	-0.69
-3.226687239120108	-0.68
-3.23	-0.6735869779073015
-3.231830576537731	-0.67
-3.236998763902021	-0.66
-3.24	-0.6542367205251772
-3.242180762259536	-0.65
-3.247369600382897	-0.64
-3.25	-0.6349563328815663
-3.252556458637695	-0.63
-3.2577334848752977	-0.62
-3.26	-0.6156346757810983
-3.2628953786109536	-0.61
-3.2680322217580846	-0.6
-3.27	-0.5961724869880689
-3.273142961773084	-0.59
-3.278215148745814	-0.58
-3.28	-0.5764763893192005
-3.2832517917295996	-0.57
-3.288238482741558	-0.56
-3.29	-0.5564540795199199
-3.2931809176343116	-0.55
-3.2980645932150425	-0.54
-3.3	-0.5360101265096239
-3.3028951224702436	-0.53
-3.30766124212141	-0.52
-3.31	-0.5150419707103875
-3.3123641728587963	-0.51
-3.3170008215649274	-0.5
-3.32	-0.49343579674487686
-3.3215620777404613	-0.49
-3.326059613168075	-0.48
-3.33	-0.4710619779394229
-3.3304663765205613	-0.47
-3.334817086692287	-0.46
-3.3390681660004122	-0.45
-3.34	-0.44777869101630935
-3.3432552499882373	-0.44
-3.347350408057739	-0.43
-3.35	-0.42339149370546736
-3.351358057843357	-0.42
-3.355293275152455	-0.41
-3.359122473200036	-0.4
-3.36	-0.39766597303027224
-3.3628830294625947	-0.39
-3.3665479830732266	-0.38
-3.37	-0.37029925734483254
-3.3701066500514103	-0.37
-3.3736053355991054	-0.36
-3.3769958261599924	-0.35
-3.38	-0.3408562204519167
-3.380282186761471	-0.34
-3.3835045879931953	-0.33
-3.3866187685701803	-0.32
-3.389624970785408	-0.31
-3.39	-0.30871818898099973
-3.3925640367832783	-0.3
-3.3954014301238855	-0.29
-3.3981317032089775	-0.28
-3.4	-0.2728992960895134
-3.4007680894625487	-0.27
-3.403328772282999	-0.26
-3.4057834578073565	-0.25
-3.408132838220497	-0.24
-3.41	-0.23169424726699742
-3.410384294963648	-0.23
-3.4125634125368083	-0.22
-3.4146384377704853	-0.21
-3.416610133120685	-0.2
-3.4184792782812408	-0.19
-3.42	-0.1814038067527831
-3.420251206129945	-0.18
-3.421948583637941	-0.17
-3.4235443469444435	-0.16
-3.42503921432814	-0.15
-3.426433890117039	-0.14
-3.4277290590901295	-0.13
-3.4289253812568457	-0.12
-3.43	-0.11021478533369175
-3.4300239391017198	-0.11
-3.431043770391788	-0.1
-3.431964811320811	-0.09
-3.432787544102427	-0.08
-3.433512409074393	-0.07
-3.4341398017289357	-0.06
-3.434670070097483	-0.05
-3.4351035124878897	-0.04
-3.435440375572523	-0.03
-3.43568085282584	-0.02
-3.4358250833103217	-0.01
-3.4358731508099125	0.0
-3.435825083310322	0.01
-3.4356808528258402	0.02
-3.4354403755725236	0.03
-3.4351035124878897	0.04
-3.434670070097483	0.05
-3.4341398017289357	0.06
-3.4335124090743934	0.07
-3.432787544102427	0.08
-3.431964811320811	0.09
-3.431043770391787	0.1
-3.4300239391017184	0.11
-3.43	0.11021478533368327
-3.4289253812568448	0.12
-3.42772905909013	0.13
-3.426433890117039	0.14
-3.4250392143281405	0.15
-3.423544346944444	0.16
-3.4219485836379415	0.17
-3.420251206129945	0.18
-3.42	0.18140380675278384
-3.4184792782812417	0.19
-3.416610133120685	0.2
-3.4146384377704857	0.21
-3.412563412536808	0.22
-3.410384294963647	0.23
-3.41	0.2316942472669938
-3.408132838220497	0.24
-3.405783457807356	0.25
-3.403328772282999	0.26
-3.4007680894625496	0.27
-3.4	0.2728992960895161
-3.3981317032089775	0.28
-3.395401430123885	0.29
-3.3925640367832783	0.3
-3.39	0.30871818898099973
-3.389624970785408	0.31
-3.3866187685701807	0.32
-3.3835045879931953	0.33
-3.380282186761471	0.34
-3.38	0.3408562204519167
-3.3769958261599924	0.35
-3.373605335599105	0.36
-3.3701066500514103	0.37
-3.37	0.3702992573448325
-3.3665479830732257	0.38
-3.362883029462595	0.39
-3.36	0.39766597303027224
-3.359122473200036	0.4
-3.355293275152455	0.41
-3.351358057843357	0.42
-3.35	0.42339149370546736
-3.347350408057739	0.43
-3.3432552499882373	0.44
-3.34	0.44777869101631146
-3.339068166000413	0.45
-3.3348170866922864	0.46
-3.3304663765205613	0.47
-3.33	0.4710619779394226
-3.326059613168074	0.48
-3.3215620777404613	0.49
-3.32	0.49343579674487686
-3.3170008215649274	0.5
-3.3123641728587963	0.51
-3.31	0.5150419707103875
-3.30766124212141	0.52
-3.3028951224702428	0.53
-3.3	0.5360101265096229
-3.2980645932150425	0.54
-3.2931809176343116	0.55
-3.29	0.5564540795199199
-3.288238482741558	0.56
-3.2832517917295996	0.57
-3.28	0.5764763893191989
-3.2782151487458133	0.58
-3.273142961773084	0.59
-3.27	0.5961724869880689
-3.2680322217580846	0.6
-3.2628953786109536	0.61
-3.26	0.6156346757810983
-3.2577334848752977	0.62
-3.252556458637695	0.63
-3.25	0.6349563328815663
-3.247369600382897	0.64
-3.2421807622595353	0.65
-3.24	0.6542367205251757
-3.236998763902021	0.66
-3.231830576537731	0.67
-3.23	0.6735869779073005
-3.226687239120107	0.68
-3.2215763518830065	0.69
-3.22	0.6931381680615684
-3.2165097188003227	0.7
-3.2114969361162573	0.71
-3.21	0.7130528110506249
-3.2065494518944275	0.72
-3.2016795446958985	0.73
-3.2	0.7335423835748829
-3.1968980733717913	0.74
-3.1922194046827213	0.75
-3.19	0.7548953192657354
-3.187655074173211	0.76
-3.1832190134359917	0.77
-3.18	0.7775242839570928
-3.1789268549115137	0.78
-3.174786962446951	0.79
-3.170822349788019	0.8
-3.17	0.8021934682928253
-3.1670362931989016	0.81
-3.163450636034047	0.82
-3.16008200139811	0.83
-3.16	0.8302630754872576
-3.1569291204822902	0.84
-3.154018760506586	0.85
-3.151363003996563	0.86
-3.15	0.8657147621046307
-3.1489669452707276	0.87
-3.1468398027626967	0.88
-3.1449978568289088	0.89
-3.1434487546042167	0.9
-3.1421988814559945	0.91
-3.141253304468904	0.92
-3.1406157273617756	0.93
-3.1402884575592784	0.94
-3.1402723859493236	0.95
-3.140566979651595	0.96
-3.1411702879087997	0.97
-3.1420789609951667	0.98
-3.143288281823083	0.99
-3.1447922097232266	1.0
-3.1465834356820803	1.01
-3.148653448147718	1.02
-3.15	1.0257416743108403
-3.1509873741383116	1.03
-3.153571682063586	1.04
-3.1564021870588967	1.05
-3.1594666316975935	1.06
-3.16	1.0616118115796875
-3.162740440543125	1.07
-3.166219334025581	1.08
-3.1698916871951366	1.09
-3.17	1.090278441719174
-3.173731230542962	1.1
-3.177735623063817	1.11
-3.18	1.115422176730624
-3.181886205646945	1.12
-3.186168133646162	1.13
-3.19	1.1386869337036005
-3.1905715011613602	1.14
-3.1950780699795374	1.15
-3.199679462422441	1.16
-3.2	1.160676244454543
-3.2043604722634456	1.17
-3.2091100959416643	1.18
-3.21	1.1818313547363783
-3.2139177436565993	1.19
-3.2187701862889395	1.2
-3.22	1.202491120680031
-3.2236603817230716	1.21
-3.228574204717872	1.22
-3.23	1.222865428540532
-3.233507318644402	1.23
-3.238445243753938	1.24
-3.24	1.2431221273154385
-3.243385930678227	1.25
-3.2483148671681863	1.26
-3.25	1.2634029925688972
-3.253231780607515	1.27
-3.258122723522585	1.28
-3.26	1.2838347742346705
-3.2629881554740026	1.29
-3.2678159844501216	1.3
-3.27	1.3045374325061654
-3.2726054571312204	1.31
-3.2773486627120287	1.32
-3.28	1.325630841619193
-3.282040496357866	1.33
-3.2866808574779696	1.34
-3.29	1.3472408108530203
-3.2912557334915333	1.35
-3.2957779661433877	1.36
-3.3	1.369505058143463
-3.3002185005758573	1.37
-3.304609894014795	1.38
-3.3089110535067277	1.39
-3.31	1.3925596534013869
-3.313150285809886	1.4
-3.3173047639577917	1.41
-3.32	1.4166124595939473
-3.3213757963927257	1.42
-3.3253760088258875	1.43
-3.3292740291755853	1.44
-3.33	1.4418917925738046
-3.33310513316019	1.45
-3.3368397897153526	1.46
-3.34	1.4686950710153985
-3.340473889554479	1.47
-3.3440406785869743	1.48
-3.347499065373618	1.49
-3.35	1.4974428997761975
-3.3508599613606713	1.5
-3.354145275474898	1.51
-3.3573202490562775	1.52
-3.36	1.5287318591551893
-3.360390185757843	1.53
-3.3633881987556955	1.54
-3.3662749081036436	1.55
-3.3690502473372583	1.56
-3.37	1.5635396912051636
-3.3717417159115093	1.57
-3.3743364888600764	1.58
-3.3768197566517713	1.59
-3.3791917676512155	1.6
-3.38	1.6035519948616173
-3.381477579918817	1.61
-3.383665500064816	1.62
-3.3857422821259324	1.63
-3.387708302145	1.64
-3.3895639652042076	1.65
-3.39	1.6524825260548284
-3.3913334158538366	1.66
-3.3929998222892417	1.67
-3.394555717950444	1.68
-3.3960014425473948	1.69
-3.397337318726598	1.7
-3.3985636435072593	1.71
-3.3996806800617776	1.72
-3.4	1.72315600837991
-3.400701929311951	1.73
-3.4016185515736876	1.74
-3.4024244881759076	1.75
-3.4031197331644925	1.76
-3.403704213803663	1.77
-3.4041777843534495	1.78
-3.4045402201397534	1.79
-3.4047912119098	1.8
-3.404930360465658	1.81
-3.4049571715684075	1.82
-3.404871051105397	1.83
-3.4046713005129017	1.84
-3.4043571124463208	1.85
-3.4039275666898607	1.86
-3.403381626297445	1.87
-3.40271813395635	1.88
-3.4019358085648386	1.89
-3.4010332420147704	1.9
-3.4000088961699126	1.91
-3.4	1.9100776860776107
-3.398883835374578	1.92
-3.3976361254674545	1.93
-3.3962636401285056	1.94
-3.394764287159893	1.95
-3.3931358285845956	1.96
-3.391375878660532	1.97
-3.39	1.977274299620853
-3.389492086005916	1.98
-3.3875011073175045	1.99
-3.3853729331434343	2.0
-3.3831045411286675	2.01
-3.3806927500685258	2.02
-3.38	2.022721728977984
-3.3781699506718024	2.03
-3.3755124965491983	2.04
-3.3727033341338255	2.05
-3.37	2.0591250857446006
-3.3697434842282106	2.06
-3.366677117722307	2.07
-3.3634489804176417	2.08
-3.3600546390071258	2.09
-3.36	2.0901548155409015
-3.356552788529349	2.1
-3.352878223607176	2.11
-3.35	2.1174906705928946
-3.349042083822515	2.12
-3.345074922072004	2.13
-3.340920120645316	2.14
-3.34	2.1421371727925256
-3.336629958244015	2.15
-3.33215792889422	2.16
-3.33	2.164648737935109
-3.327523357284678	2.17
-3.32271585337192	2.18
-3.32	2.1854429413050283
-3.3177294400604076	2.19
-3.312565504009429	2.2
-3.31	2.204796387353425
-3.3072162865505086	2.21
-3.3016720593726827	2.22
-3.3	2.222923276426913
-3.2959451648251727	2.23
-3.29	2.2399895692214886
-3.289993774840983	2.24
-3.2838699213026277	2.25
-3.28	2.256099327554828
-3.277514027320927	2.26
-3.270936326985655	2.27
-3.27	2.2713868348469335
-3.2641490143611995	2.28
-3.26	2.28591664152736
-3.2571156985556677	2.29
-3.25	2.299771276271922
-3.249832030259063	2.3
-3.242316952602373	2.31
-3.24	2.3129986732578223
-3.2345352663018865	2.32
-3.23	2.3256560420183967
-3.226477157372911	2.33
-3.22	2.3377844133215926
-3.218133232185845	2.34
-3.21	2.3494202050794746
-3.2094924788605064	2.35
-3.2005462050932376	2.36
-3.2	2.3605978659811746
-3.191275994916561	2.37
-3.19	2.3713465583750093
-3.1816613563905896	2.38
-3.18	2.38169027339981
-3.1716837496414128	2.39
-3.17	2.3916514659683314
-3.1613221543691283	2.4
-3.16	2.401250093262681
-3.150552820068521	2.41
-3.15	2.4105038163916213
-3.14	2.419432579527142
-3.139350640304448	2.42
-3.13	2.42805329136275
-3.1276843202862055	2.43
-3.12	2.4363747301821843
-3.1155167959703425	2.44
-3.11	2.444407461477571
-3.102808616126685	2.45
-3.1	2.452160471070074
-3.09	2.4596451242747848
-3.0895145642553814	2.46
-3.08	2.466891647736725
-3.0755742648893745	2.47
-3.07	2.473883482797302
-3.060932435877179	2.48
-3.06	2.4806246157419176
-3.05	2.4871546738803274
-3.0454958268178642	2.49
-3.04	2.493453447992783
-3.03	2.4995209681371313
-3.029188340654394	2.5
-3.02	2.5054032087218996
-3.011869945486826	2.51
-3.01	2.511054585046611
-3.0	2.51652592918662
-2.9933971747513666	2.52
-2.99	2.521785768645398
-2.98	2.526865608069397
-2.9735779747202686	2.53
-2.97	2.531747496197295
-2.96	2.536458730686348
-2.9521500899169393	2.54
-2.95	2.540972159489778
-2.94	2.5453347590614386
-2.93	2.54949418970183
-2.9287376480077656	2.55
-2.92	2.5535165949133583
-2.91	2.557354020601701
-2.902772416406937	2.56
-2.9	2.5610210169506464
-2.89	2.564549879607141
-2.88	2.5678981151799167
-2.8733976434195414	2.57
-2.87	2.5710903534347587
-2.86	2.574147858191295
-2.85	2.5770357267897137
-2.84	2.5797578966667336
-2.839061819050468	2.58
-2.83	2.5823633817888108
-2.82	2.584812864851818
-2.81	2.5871049872723013
-2.8	2.5892428947848263
-2.796205185354387	2.59
-2.79	2.591254308279982
-2.78	2.593129874401192
-2.77	2.594856991662597
-2.76	2.5964380224627512
-2.75	2.597875144592858
-2.74	2.5991703505247
-2.732825648779952	2.6
-2.73	2.6003322010728014
-2.72	2.6013699980800635
-2.71	2.6022679943899036
-2.7	2.603027412790746
-2.69	2.603649290997742
-2.68	2.604134481284692
-2.67	2.6044836501753883
-2.66	2.604697278198208
-2.65	2.6047756597069753
-2.64	2.6047189027703177
-2.63	2.604526929130853
-2.62	2.604199474234756
-2.61	2.6037360873312987
-2.6	2.6031361316411528
-2.59	2.6023987845913776
-2.58	2.6015230381142005
-2.57	2.6005076990058633
-2.565599752568572	2.6
-2.56	2.599364536967348
-2.55	2.5980918651445237
-2.54	2.5966775786751444
-2.53	2.5951197148028107
-2.52	2.5934161253402204
-2.51	2.591564477377211
-2.50217495592103	2.59
-2.5	2.589570849324704
-2.49	2.587457336554491
-2.48	2.5851900951422175
-2.47	2.582766008733456
-2.46	2.58018177770562
-2.459332940225286	2.58
-2.45	2.577482309171806
-2.44	2.574621212229456
-2.43	2.571591121356234
-2.425006876770988	2.57
-2.42	2.5684173774672745
-2.41	2.565097614954674
-2.4	2.5615979660929176
-2.395633972328783	2.56
-2.39	2.557950379777593
-2.38	2.554143464414849
-2.37	2.5501436685569008
-2.3696534405247567	2.55
-2.36	2.5460137726477763
-2.35	2.541684065414364
-2.3462561211074	2.54
-2.34	2.5371925329218508
-2.33	2.5325159128905397
-2.3248237069164173	2.53
-2.32	2.527657286367199
-2.31	2.522613969496998
-2.305004600833664	2.52
-2.3	2.517379036446967
-2.29	2.511946314580901
-2.2865340228155007	2.51
-2.28	2.506321786649069
-2.27	2.500473881651128
-2.2692113892595063	2.5
-2.26	2.4944420511807737
-2.252902882333878	2.49
-2.25	2.488173627539808
-2.24	2.4816883366584492
-2.2374701353350805	2.48
-2.23	2.474980364585435
-2.222825048321359	2.47
-2.22	2.468023295236834
-2.21	2.4608221249334727
-2.208885841588753	2.46
-2.2	2.4533795010800876
-2.1955916339910235	2.45
-2.19	2.445666699984088
-2.182883350176618	2.44
-2.18	2.4376763669729695
-2.170716461584264	2.43
-2.17	2.4293997015151123
-2.16	2.4208327773118015
-2.1590489230183856	2.42
-2.15	2.411957899889885
-2.1478451055183085	2.41
-2.14	2.4027565641193385
-2.1370758236523266	2.4
-2.13	2.393213448457819
-2.1267141513266443	2.39
-2.12	2.3833111333075707
-2.1167361940261116	2.38
-2.11	2.3730299184780725
-2.1071208068107192	2.37
-2.1	2.3623476226740303
-2.097849342118455	2.36
-2.09	2.3512393629335033
-2.088905423673732	2.35
-2.08027230749098	2.34
-2.08	2.3396776939921424
-2.0719263149827483	2.33
-2.07	2.327631054197909
-2.063865306647769	2.32
-2.06	2.3150608149840677
-2.056079838719589	2.31
-2.05	2.3019268922455502
-2.0485619527868657	2.3
-2.0412897578020575	2.29
-2.04	2.2881786404547446
-2.034250901800665	2.28
-2.03	2.2737576381425466
-2.027457007608032	2.27
-2.0208929149778734	2.26
-2.02	2.258602299487183
-2.0145293662674657	2.25
-2.01	2.2426208830394065
-2.0083968329799884	2.24
-2.002458844035071	2.23
-2.0	2.2257184466960847
-1.9967219426882468	2.22
-1.9911909838656208	2.21
-1.99	2.207778604922847
-1.9858304316723931	2.2
-1.9806794423140595	2.19
-1.98	2.1886392669659878
-1.975680298477254	2.18
-1.970885332045895	2.17
-1.97	2.1680910337039045
-1.9662365846124739	2.16
-1.9617766086749755	2.15
-1.96	2.1458631796140417
-1.957470791666519	2.14
-1.95332749657319	2.13
-1.95	2.1216044343296967
-1.949360334398054	2.12
-1.9455179493216124	2.11
-1.9418540025830968	2.1
-1.94	2.0947145660823865
-1.9383331413253295	2.09
-1.9349487551765252	2.08
-1.9317302523917752	2.07
-1.93	2.064362478877992
-1.9286478848422315	2.06
-1.9256920666268718	2.05
-1.922891484580683	2.04
-1.9202422577423752	2.03
-1.92	2.0290379282255384
-1.917696298515578	2.02
-1.9152919868270646	2.01
-1.9130307046486743	2.0
-1.9109092655640527	1.99
-1.91	1.985431993688982
-1.9089030825240456	1.98
-1.9070150799646695	1.97
-1.9052607212392716	1.96
-1.9036374681006607	1.95
-1.9021429324308334	1.94
-1.9007748743969535	1.93
-1.9	1.9237760326624163
-1.8995216510652	1.92
-1.8983775376715026	1.91
-1.897356488097508	1.9
-1.8964568318637742	1.89
-1.895677031896379	1.88
-1.8950156816972918	1.87
-1.8944715023274226	1.86
-1.8940433391927585	1.85
-1.8937301586242992	1.84
-1.893531044242798	1.83
-1.8934451930995422	1.82
-1.8934719115847103	1.81
-1.8936106110950597	1.8
-1.89386080345291	1.79
-1.8942220960685945	1.78
-1.8946941868387324	1.77
-1.8952768587727882	1.76
-1.895969974340557	1.75
-1.8967734695332803	1.74
-1.8976873476312317	1.73
-1.8987116726706625	1.72
-1.899846562603129	1.71
-1.9	1.7087615525733881
-1.901071987943526	1.7
-1.902403839197502	1.69
-1.9038452850929284	1.68
-1.9053966605742496	1.67
-1.907058318073386	1.66
-1.908830618578308	1.65
-1.91	1.6437713248897243
-1.9107014949301917	1.64
-1.9126619591609941	1.63
-1.914733008706476	1.62
-1.9169150345105876	1.61
-1.9192083879199775	1.6
-1.92	1.596686511385242
-1.9215870813671976	1.59
-1.9240638427367263	1.58
-1.9266520088791927	1.57
-1.9293517589061941	1.56
-1.93	1.5576744659731856
-1.9321301599032228	1.55
-1.9350098323187237	1.54
-1.9380007757478117	1.53
-1.94	1.5235276935964528
-1.9410869380686298	1.52
-1.9442545945627625	1.51
-1.9475326132419808	1.5
-1.95	1.4926916798517902
-1.9509080343812168	1.49
-1.954358986111491	1.48
-1.9579184181156766	1.47
-1.96	1.464290252024949
-1.961565469431225	1.46
-1.9652927444554729	1.45
-1.969125218670033	1.44
-1.97	1.4377531689787681
-1.973026144311433	1.43
-1.9770192056559326	1.42
-1.98	1.4126892001866174
-1.9811005022615698	1.41
-1.9852480071059857	1.4
-1.9894913172074435	1.39
-1.99	1.3888114872391775
-1.9937907487271735	1.38
-1.998175697424214	1.37
-2.0	1.3658839924472614
-2.0026242267896794	1.36
-2.0071403944242214	1.35
-2.01	1.3437417408997403
-2.011722227213308	1.34
-2.0163569814511577	1.33
-2.02	1.3222309001851145
-2.0210547929797764	1.32
-2.0257929235587255	1.31
-2.03	1.3012153805531743
-2.030587451712744	1.3
-2.0354108045257178	1.29
-2.04	1.2805704100623543
-2.040280420845661	1.28
-2.0451675442879127	1.27
-2.05	1.260176577772659
-2.050087814352437	1.26
-2.0550136343318384	1.25
-2.0599567430583763	1.24
-2.06	1.2399113471371466
-2.0648924261326895	1.23
-2.069826928314273	1.22
-2.07	1.21964354178868
-2.074739515736852	1.21
-2.0796302195606704	1.2
-2.08	1.1992289397371603
-2.084482275428939	1.19
-2.0892898397105126	1.18
-2.09	1.1784881995951775
-2.094039590280702	1.17
-2.0987206315364877	1.16
-2.1	1.1571926934056016
-2.103321862198653	1.15
-2.107829235096329	1.14
-2.11	1.1350350622203058
-2.1122313455890995	1.13
-2.1165146246433064	1.12
-2.12	1.1115798238102803
-2.1206628755273207	1.11
-2.1246690607981993	1.1
-2.1285101679868235	1.09
-2.13	1.085908096319147
-2.1321795009365965	1.08
-2.1356605593727545	1.07
-2.13893423611188	1.06
-2.14	1.0564910937571703
-2.1419961895204307	1.05
-2.144828887248794	1.04
-2.1474152893451226	1.03
-2.1497439469363466	1.02
-2.15	1.0187514500668011
-2.151814419392391	1.01
-2.153607306442568	1.0
-2.155112662381946	0.99
-2.1563231544951624	0.98
-2.157232722372771	0.97
-2.1578366334099006	0.96
-2.1581315267953274	0.95
-2.158115445270424	0.94
-2.1577878541301487	0.93
-2.1571496471448297	0.92
-2.1562031392967667	0.91
-2.1549520464437495	0.9
-2.1534014522368783	0.89
-2.151557762826901	0.88
-2.15	0.8726925116250616
-2.149431850181994	0.87
-2.1470394270421926	0.86
-2.144381460790445	0.85
-2.1414687665228573	0.84
-2.14	0.8353635556984951
-2.1383209153497877	0.83
-2.1349499390908333	0.82
-2.1313619313404812	0.81
-2.13	0.8064284125909615
-2.1275795430093694	0.8
-2.1236128045066898	0.79
-2.12	0.7812886279262791
-2.1194723948827074	0.78
-2.115181425720149	0.77
-2.110743782456444	0.76
-2.11	0.758387840724906
-2.106181133568877	0.75
-2.1015014307665694	0.74
-2.1	0.736887632801768
-2.096720762803037	0.73
-2.091850460945256	0.72
-2.09	0.7162900440583287
-2.0869029995170423	0.71
-2.081890529677381	0.7
-2.08	0.6962986984773533
-2.0768232063138314	0.69
-2.0717133845276785	0.68
-2.07	0.6766967412946634
-2.0665686839924033	0.67
-2.0614023377552435	0.66
-2.06	0.6573179852512568
-2.056218319772212	0.65
-2.0510321010691244	0.64
-2.05	0.6380288946863
-2.045842562653226	0.63
-2.0406689183439513	0.62
-2.04	0.6187167310722487
-2.0355036631163523	0.61
-2.030370932560425	0.6
-2.03	0.5992813032001602
-2.025256115647341	0.59
-2.0201887265040415	0.58
-2.02	0.5796288476226977
-2.0151472471409964	0.57
-2.0101659826884863	0.56
-2.01	0.5596671403186569
-2.0052179008597513	0.55
-2.000340215393937	0.54
-2.0	0.53930125367477
-1.9955031732423714	0.53
-1.9907435356920087	0.52
-1.99	0.5184295422401702
-1.9860331686894814	0.51
-1.981403418186892	0.5
-1.98	0.49693952530319285
-1.9768337449348687	0.49
-1.972343445483315	0.48
-1.97	0.4747033633643354
-1.9679272283938098	0.47
-1.9635840128344475	0.46
-1.96	0.45157261191770337
-1.9593330847769306	0.45
-1.9551429809114256	0.44
-1.9510556615151653	0.43
-1.95	0.4273761656775224
-1.9470362691598093	0.42
-1.943108956486228	0.41
-1.94	0.40188406970761353
-1.9392783858237863	0.4
-1.9355141373622153	0.39
-1.9318571539687812	0.38
-1.93	0.37479873846146317
-1.9282841195317009	0.37
-1.924793292091199	0.36
-1.9214106803544253	0.35
-1.92	0.34572063388346164
-1.9181084407689117	0.34
-1.9148937097165089	0.33
-1.911787170461749	0.32
-1.91	0.3140664512345854
-1.9087694237080137	0.31
-1.905831772224971	0.3
-1.90300165008611	0.29
-1.900278558308693	0.28
-1.9	0.27894472770049916
-1.8976227535137615	0.27
-1.8950688545012717	0.26
-1.8926208222824235	0.25
-1.8902779511788326	0.24
-1.89	0.23876752266044624
-1.8880050339323475	0.23
-1.8858319458549164	0.22
-1.8837627718630947	0.21
-1.8817967378277032	0.2
-1.88	0.19036169707450112
-1.8799318297012955	0.19
-1.8781372319016743	0.18
-1.876444757293432	0.17
-1.874853669993668	0.16
-1.8733632425618099	0.15
-1.8719727619923574	0.14
-1.8706815353258812	0.13
-1.87	0.12429689347441052
-1.8694791048106736	0.12
-1.8683632940005306	0.11
-1.867346526454976	0.1
-1.866428275508716	0.09
-1.8656080535819364	0.08
-1.8648854155142098	0.07
-1.8642599615411501	0.06
-1.8637313399159248	0.05
-1.8632992491774971	0.04
-1.8629634400671948	0.03
-1.8627237170949784	0.02
-1.8625799397565062	0.01
-1.862532023401853	0.0
-1.8625799397565053	-0.01
-1.862723717094978	-0.02
-1.8629634400671942	-0.03
-1.8632992491774971	-0.04
-1.8637313399159248	-0.05
-1.864259961541149	-0.06
-1.8648854155142098	-0.07
-1.8656080535819364	-0.08
-1.8664282755087158	-0.09
-1.867346526454976	-0.1
-1.8683632940005306	-0.11
-1.8694791048106736	-0.12
-1.87	-0.12429689347441052
-1.8706815353258812	-0.13
-1.8719727619923574	-0.14
-1.8733632425618099	-0.15
-1.874853669993668	-0.16
-1.876444757293432	-0.17
-1.8781372319016743	-0.18
-1.8799318297012946	-0.19
-1.88	-0.19036169707450587
-1.881796737827704	-0.2
-1.8837627718630952	-0.21
-1.885831945854916	-0.22
-1.8880050339323475	-0.23
-1.89	-0.23876752266044624
-1.8902779511788326	-0.24
-1.8926208222824235	-0.25
-1.8950688545012717	-0.26
-1.8976227535137615	-0.27
-1.9	-0.27894472770049916
-1.900278558308693	-0.28
-1.903001650086109	-0.29
-1.9058317722249705	-0.3
-1.9087694237080137	-0.31
-1.91	-0.3140664512345854
-1.9117871704617493	-0.32
-1.9148937097165089	-0.33
-1.9181084407689117	-0.34
-1.92	-0.34572063388346347
-1.9214106803544244	-0.35
-1.924793292091199	-0.36
-1.9282841195317009	-0.37
-1.93	-0.37479873846146317
-1.9318571539687812	-0.38
-1.9355141373622153	-0.39
-1.9392783858237863	-0.4
-1.94	-0.40188406970761403
-1.9431089564862276	-0.41
-1.9470362691598093	-0.42
-1.95	-0.42737616567752446
-1.9510556615151642	-0.43
-1.9551429809114262	-0.44
-1.9593330847769297	-0.45
-1.96	-0.4515726119177052
-1.9635840128344482	-0.46
-1.9679272283938098	-0.47
-1.97	-0.4747033633643354
-1.972343445483315	-0.48
-1.9768337449348687	-0.49
-1.98	-0.49693952530319285
-1.9814034181868918	-0.5
-1.9860331686894814	-0.51
-1.99	-0.5184295422401702
-1.9907435356920087	-0.52
-1.9955031732423707	-0.53
-2.0	-0.53930125367477
-2.000340215393937	-0.54
-2.0052179008597513	-0.55
-2.01	-0.5596671403186569
-2.0101659826884863	-0.56
-2.015147247140996	-0.57
-2.02	-0.5796288476226977
-2.0201887265040415	-0.58
-2.0252561156473416	-0.59
-2.03	-0.5992813032001577
-2.0303709325604262	-0.6
-2.0355036631163523	-0.61
-2.04	-0.6187167310722487
-2.0406689183439513	-0.62
-2.045842562653227	-0.63
-2.05	-0.6380288946862994
-2.0510321010691244	-0.64
-2.0562183197722113	-0.65
-2.06	-0.6573179852512575
-2.0614023377552435	-0.66
-2.0665686839924033	-0.67
-2.07	-0.6766967412946634
-2.0717133845276785	-0.68
-2.076823206313831	-0.69
-2.08	-0.6962986984773533
-2.081890529677381	-0.7
-2.0869029995170427	-0.71
-2.09	-0.7162900440583287
-2.091850460945256	-0.72
-2.096720762803036	-0.73
-2.1	-0.7368876328017692
-2.101501430766569	-0.74
-2.106181133568877	-0.75
-2.11	-0.758387840724903
-2.1107437824564452	-0.76
-2.115181425720149	-0.77
-2.1194723948827074	-0.78
-2.12	-0.7812886279262791
-2.1236128045066898	-0.79
-2.1275795430093702	-0.8
-2.13	-0.8064284125909599
-2.1313619313404817	-0.81
-2.1349499390908333	-0.82
-2.138320915349789	-0.83
-2.14	-0.8353635556984925
-2.1414687665228573	-0.84
-2.144381460790445	-0.85
-2.147039427042191	-0.86
-2.1494318501819953	-0.87
-2.15	-0.8726925116250552
-2.1515577628269016	-0.88
-2.153401452236879	-0.89
-2.1549520464437495	-0.9
-2.1562031392967675	-0.91
-2.1571496471448284	-0.92
-2.1577878541301487	-0.93
-2.1581154452704245	-0.94
-2.1581315267953274	-0.95
-2.1578366334099006	-0.96
-2.157232722372771	-0.97
-2.1563231544951624	-0.98
-2.155112662381945	-0.99
-2.1536073064425687	-1.0
-2.1518144193923914	-1.01
-2.15	-1.0187514500668011
-2.1497439469363466	-1.02
-2.1474152893451226	-1.03
-2.144828887248794	-1.04
-2.1419961895204307	-1.05
-2.14	-1.056491093757174
-2.1389342361118815	-1.06
-2.1356605593727545	-1.07
-2.1321795009365965	-1.08
-2.13	-1.085908096319147
-2.1285101679868235	-1.09
-2.1246690607981984	-1.1
-2.1206628755273207	-1.11
-2.12	-1.1115798238102799
-2.1165146246433055	-1.12
-2.1122313455890995	-1.13
-2.11	-1.1350350622203058
-2.107829235096329	-1.14
-2.103321862198653	-1.15
-2.1	-1.1571926934056016
-2.098720631536488	-1.16
-2.094039590280703	-1.17
-2.09	-1.178488199595178
-2.0892898397105126	-1.18
-2.084482275428939	-1.19
-2.08	-1.1992289397371632
-2.079630219560672	-1.2
-2.074739515736852	-1.21
-2.07	-1.21964354178868
-2.069826928314273	-1.22
-2.0648924261326895	-1.23
-2.06	-1.2399113471371466
-2.0599567430583763	-1.24
-2.0550136343318393	-1.25
-2.050087814352437	-1.26
-2.05	-1.260176577772659
-2.045167544287913	-1.27
-2.040280420845661	-1.28
-2.04	-1.2805704100623543
-2.0354108045257178	-1.29
-2.0305874517127425	-1.3
-2.03	-1.301215380553172
-2.0257929235587255	-1.31
-2.021054792979777	-1.32
-2.02	-1.3222309001851138
-2.016356981451157	-1.33
-2.011722227213307	-1.34
-2.01	-1.3437417408997385
-2.0071403944242214	-1.35
-2.0026242267896803	-1.36
-2.0	-1.3658839924472626
-1.998175697424214	-1.37
-1.9937907487271735	-1.38
-1.99	-1.3888114872391775
-1.9894913172074435	-1.39
-1.9852480071059853	-1.4
-1.9811005022615695	-1.41
-1.98	-1.4126892001866165
-1.9770192056559317	-1.42
-1.973026144311433	-1.43
-1.97	-1.4377531689787704
-1.969125218670034	-1.44
-1.9652927444554729	-1.45
-1.961565469431225	-1.46
-1.96	-1.4642902520249503
-1.9579184181156777	-1.47
-1.9543589861114905	-1.48
-1.950908034381216	-1.49
-1.95	-1.492691679851788
-1.9475326132419808	-1.5
-1.9442545945627632	-1.51
-1.9410869380686289	-1.52
-1.94	-1.5235276935964506
-1.9380007757478117	-1.53
-1.9350098323187241	-1.54
-1.9321301599032228	-1.55
-1.93	-1.5576744659731883
-1.929351758906195	-1.56
-1.926652008879192	-1.57
-1.924063842736727	-1.58
-1.9215870813671965	-1.59
-1.92	-1.5966865113852404
-1.9192083879199775	-1.6
-1.9169150345105868	-1.61
-1.9147330087064756	-1.62
-1.9126619591609941	-1.63
-1.9107014949301917	-1.64
-1.91	-1.6437713248897243
-1.908830618578308	-1.65
-1.9070583180733858	-1.66
-1.9053966605742496	-1.67
-1.9038452850929284	-1.68
-1.902403839197502	-1.69
-1.9010719879435252	-1.7
-1.9	-1.7087615525733872
-1.899846562603129	-1.71
-1.8987116726706623	-1.72
-1.897687347631231	-1.73
-1.8967734695332805	-1.74
-1.895969974340557	-1.75
-1.8952768587727882	-1.76
-1.894694186838732	-1.77
-1.894222096068595	-1.78
-1.89386080345291	-1.79
-1.8936106110950597	-1.8
-1.8934719115847103	-1.81
-1.8934451930995415	-1.82
-1.8935310442427973	-1.83
-1.8937301586242994	-1.84
-1.8940433391927587	-1.85
-1.8944715023274232	-1.86
-1.8950156816972914	-1.87
-1.895677031896379	-1.88
-1.8964568318637742	-1.89
-1.897356488097508	-1.9
-1.8983775376715026	-1.91
-1.8995216510652	-1.92
-1.9	-1.9237760326624136
-1.9007748743969544	-1.93
-1.902142932430833	-1.94
-1.9036374681006607	-1.95
-1.9052607212392711	-1.96
-1.9070150799646695	-1.97
-1.9089030825240447	-1.98
-1.91	-1.985431993688984
-1.9109092655640527	-1.99
-1.9130307046486743	-2.0
-1.9152919868270646	-2.01
-1.917696298515578	-2.02
-1.92	-2.0290379282255384
-1.9202422577423752	-2.03
-1.9228914845806826	-2.04
-1.9256920666268715	-2.05
-1.9286478848422322	-2.06
-1.93	-2.06436247887799
-1.9317302523917752	-2.07
-1.9349487551765252	-2.08
-1.9383331413253295	-2.09
-1.94	-2.0947145660823865
-1.9418540025830968	-2.1
-1.9455179493216124	-2.11
-1.9493603343980548	-2.12
-1.95	-2.121604434329695
-1.95332749657319	-2.13
-1.957470791666519	-2.14
-1.96	-2.1458631796140417
-1.9617766086749755	-2.15
-1.9662365846124745	-2.16
-1.97	-2.1680910337039023
-1.9708853320458959	-2.17
-1.975680298477254	-2.18
-1.98	-2.1886392669659878
-1.9806794423140595	-2.19
-1.9858304316723931	-2.2
-1.99	-2.2077786049228454
-1.9911909838656217	-2.21
-1.9967219426882463	-2.22
-2.0	-2.225718446696086
-2.00245884403507	-2.23
-2.0083968329799897	-2.24
-2.01	-2.242620883039405
-2.0145293662674653	-2.25
-2.02	-2.258602299487183
-2.0208929149778734	-2.26
-2.027457007608032	-2.27
-2.03	-2.2737576381425466
-2.034250901800665	-2.28
-2.04	-2.2881786404547446
-2.0412897578020575	-2.29
-2.0485619527868644	-2.3
-2.05	-2.301926892245552
-2.056079838719588	-2.31
-2.06	-2.3150608149840686
-2.0638653066477692	-2.32
-2.07	-2.3276310541979086
-2.0719263149827483	-2.33
-2.08	-2.3396776939921424
-2.08027230749098	-2.34
-2.088905423673733	-2.35
-2.09	-2.351239362933502
-2.097849342118455	-2.36
-2.1	-2.3623476226740303
-2.1071208068107192	-2.37
-2.11	-2.3730299184780725
-2.1167361940261116	-2.38
-2.12	-2.383311133307571
-2.126714151326644	-2.39
-2.13	-2.393213448457819
-2.1370758236523266	-2.4
-2.14	-2.4027565641193385
-2.147845105518309	-2.41
-2.15	-2.411957899889885
-2.1590489230183842	-2.42
-2.16	-2.4208327773118024
-2.17	-2.4293997015151123
-2.170716461584264	-2.43
-2.18	-2.4376763669729704
-2.182883350176617	-2.44
-2.19	-2.445666699984088
-2.1955916339910235	-2.45
-2.2	-2.4533795010800876
-2.208885841588753	-2.46
-2.21	-2.4608221249334727
-2.22	-2.4680232952368346
-2.222825048321359	-2.47
-2.23	-2.474980364585435
-2.2374701353350805	-2.48
-2.24	-2.4816883366584492
-2.25	-2.488173627539808
-2.252902882333878	-2.49
-2.26	-2.494442051180774
-2.2692113892595063	-2.5
-2.27	-2.500473881651128
-2.28	-2.506321786649069
-2.2865340228155007	-2.51
-2.29	-2.511946314580901
-2.3	-2.5173790364469664
-2.305004600833664	-2.52
-2.31	-2.5226139694969985
-2.32	-2.5276572863671984
-2.3248237069164173	-2.53
-2.33	-2.5325159128905397
-2.34	-2.5371925329218508
-2.3462561211074	-2.54
-2.35	-2.541684065414364
-2.36	-2.546013772647775
-2.3696534405247567	-2.55
-2.37	-2.5501436685569008
-2.38	-2.554143464414849
-2.39	-2.557950379777592
-2.3956339723287843	-2.56
-2.4	-2.5615979660929176
-2.41	-2.565097614954674
-2.42	-2.5684173774672745
-2.4250068767709867	-2.57
-2.43	-2.5715911213562346
-2.44	-2.574621212229456
-2.45	-2.5774823091718067
-2.4593329402252855	-2.58
-2.46	-2.58018177770562
-2.47	-2.582766008733457
-2.48	-2.5851900951422175
-2.49	-2.587457336554491
-2.5	-2.589570849324703
-2.5021749559210336	-2.59
-2.51	-2.591564477377211
-2.52	-2.59341612534022
-2.53	-2.5951197148028107
-2.54	-2.5966775786751444
-2.55	-2.598091865144524
-2.56	-2.599364536967348
-2.565599752568572	-2.6
-2.57	-2.6005076990058633
-2.58	-2.6015230381142005
-2.59	-2.602398784591378
-2.6	-2.603136131641152
-2.61	-2.6037360873312987
-2.62	-2.6041994742347563
-2.63	-2.6045269291308526
-2.64	-2.6047189027703173
-2.65	-2.604775659706976
-2.66	-2.604697278198208
-2.67	-2.604483650175388
-2.68	-2.6041344812846914
-2.69	-2.6036492909977427
-2.7	-2.603027412790746
-2.71	-2.602267994389903
-2.72	-2.6013699980800635
-2.73	-2.6003322010728014
-2.7328256487799543	-2.6
-2.74	-2.599170350524701
-2.75	-2.597875144592857
-2.76	-2.596438022462751
-2.77	-2.594856991662597
-2.78	-2.593129874401192
-2.79	-2.591254308279982
-2.796205185354387	-2.59
-2.8	-2.5892428947848263
-2.81	-2.5871049872723018
-2.82	-2.584812864851818
-2.83	-2.5823633817888108
-2.839061819050468	-2.58
-2.84	-2.5797578966667336
-2.85	-2.5770357267897137
-2.86	-2.5741478581912958
-2.87	-2.5710903534347582
-2.8733976434195423	-2.57
-2.88	-2.5678981151799176
-2.89	-2.5645498796071413
-2.9	-2.5610210169506464
-2.902772416406937	-2.56
-2.91	-2.557354020601701
-2.92	-2.5535165949133583
-2.9287376480077656	-2.55
-2.93	-2.54949418970183
-2.94	-2.5453347590614386
-2.95	-2.5409721594897787
-2.952150089916941	-2.54
-2.96	-2.5364587306863484
-2.97	-2.531747496197296
-2.97357797472027	-2.53
-2.98	-2.526865608069397
-2.99	-2.521785768645398
-2.9933971747513666	-2.52
-3.0	-2.5165259291866207
-3.01	-2.51105458504661
-3.0118699454868247	-2.51
-3.02	-2.5054032087218996
-3.029188340654394	-2.5
-3.03	-2.4995209681371313
-3.04	-2.4934534479927826
-3.0454958268178642	-2.49
-3.05	-2.487154673880327
-3.06	-2.4806246157419176
-3.0609324358771786	-2.48
-3.07	-2.4738834827973015
-3.0755742648893745	-2.47
-3.08	-2.466891647736725
-3.0895145642553814	-2.46
-3.09	-2.4596451242747848
-3.1	-2.4521604710700733
-3.1028086161266835	-2.45
-3.11	-2.444407461477571
-3.1155167959703434	-2.44
-3.12	-2.4363747301821848
-3.1276843202862055	-2.43
-3.13	-2.42805329136275
-3.1393506403044493	-2.42
-3.14	-2.419432579527143
-3.15	-2.4105038163916213
-3.150552820068521	-2.41
-3.16	-2.401250093262681
-3.1613221543691283	-2.4
-3.17	-2.391651465968333
-3.1716837496414136	-2.39
-3.18	-2.381690273399811
-3.1816613563905904	-2.38
-3.19	-2.3713465583750093
-3.191275994916561	-2.37



==> tocfig2.dat <==
0.7592980822322841	-1.77
0.7594476271353479	-1.78
0.7594934653696811	-1.79
0.7594348657420289	-1.8
0.7592710239751325	-1.81
0.759001057920572	-1.82
0.758624003007271	-1.83
0.758138807923715	-1.84
0.757544330531339	-1.85
0.7568393340059744	-1.86
0.7560224832036646	-1.87
0.7550923412465462	-1.88
0.7540473663239275	-1.89
0.7528859087030731	-1.9
0.7516062079436567	-1.91
0.7502063903092346	-1.92
0.75	-1.921359284941375
0.7487066107915287	-1.93
0.7470880858427245	-1.94
0.7453450957398589	-1.95
0.7434752747738363	-1.96
0.741476130289719	-1.97
0.74	-1.976936566509191
0.7393559042760582	-1.98
0.7371274860264894	-1.99
0.7347633814503923	-2.0
0.7322605410791396	-2.01
0.73	-2.0185550081868517
0.7296220145504003	-2.02
0.7268769517879432	-2.03
0.7239849375521292	-2.04
0.7209423228082925	-2.05
0.72	-2.052963927088161
0.717780776701504	-2.06
0.7144774552044968	-2.07
0.7110132793824128	-2.08
0.71	-2.0828103135437157
0.7074238462617547	-2.09
0.7036818656275173	-2.1
0.7	-2.109410616050068
0.6997705496448787	-2.11
0.6957382029351163	-2.12
0.6915245067277715	-2.13
0.69	-2.1334900314982965
0.6871651737426264	-2.14
0.682636950088744	-2.15
0.68	-2.15561101441102
0.6779409367317762	-2.16
0.6730802620977323	-2.17
0.67	-2.1761086362941713
0.6680384242527657	-2.18
0.6628248829570149	-2.19
0.66	-2.1952340136075312
0.6574248144592015	-2.2
0.651835320316398	-2.21
0.65	-2.213184067205486
0.6460609758674933	-2.22
0.6400695889950548	-2.23
0.64	-2.2301132699135717
0.6339008812730996	-2.24
0.63	-2.2461119395467546
0.6275057520636543	-2.25
0.6208909870048346	-2.26
0.62	-2.2613129848322866
0.6140655621612074	-2.27
0.61	-2.2757715051118104
0.6069982780728083	-2.28
0.6	-2.2895716771077503
0.5996840680188286	-2.29
0.5921345706793741	-2.3
0.59	-2.302753073221689
0.584322428927986	-2.31
0.58	-2.315374135783399
0.576236330752529	-2.32
0.57	-2.327474812696796
0.5678663944511614	-2.33
0.56	-2.339089618559493
0.559201185085612	-2.34
0.5502288082202507	-2.35
0.55	-2.3502499277119218
0.5409349283201852	-2.36
0.54	-2.3609848223845638
0.5312980986659003	-2.37
0.53	-2.371318565308527
0.521299632700499	-2.38
0.52	-2.381272909533952
0.510918446139837	-2.39
0.51	-2.3908673074013636
0.5001308131337655	-2.4
0.5	-2.400119086698619
0.49	-2.4090487249062194
0.4889108968761119	-2.41
0.48	-2.417668571271776
0.4772260216009198	-2.42
0.47	-2.425990417080126
0.4650411537095545	-2.43
0.46	-2.4340249955479885
0.45231730842567525	-2.44
0.45	-2.4417815523900814
0.44	-2.449273970615296
0.43900723521927826	-2.45
0.43	-2.456521696322309
0.4250498454958367	-2.46
0.42	-2.463516840568957
0.41039415336405244	-2.47
0.41	-2.4702639366384354
0.4	-2.476799372987894
0.3949372017801491	-2.48
0.39	-2.483101530569768
0.38	-2.489178719461057
0.37860971837785273	-2.49
0.37	-2.49506169228225
0.36127401557790034	-2.5
0.36	-2.5007182785275854
0.35	-2.5061947080789193
0.34277502841926144	-2.51
0.34	-2.5114582412042767
0.33	-2.5165435065158297
0.32292559229499884	-2.52
0.32	-2.5214282975164144
0.31	-2.5261440907605857
0.3014617965396984	-2.53
0.3	-2.5306606122184516
0.29	-2.5350259591030078
0.28	-2.5391927938694865
0.27798757395333207	-2.54
0.27	-2.5432125139185944
0.26	-2.547054148626757
0.25196079971433594	-2.55
0.25	-2.5507214588239027
0.24	-2.5542509383257905
0.23	-2.5576027155741565
0.22247502875454486	-2.56
0.22	-2.560793249298333
0.21	-2.5638500661970687
0.2	-2.5667393384305024
0.19	-2.5694646158968397
0.1879256658696869	-2.57
0.18	-2.572062914409755
0.17	-2.574510766795069
0.16	-2.57680239304403
0.15	-2.578940640914948
0.14468566250629356	-2.58
0.14	-2.580944116624663
0.13	-2.582815370550107
0.12	-2.5845386680658073
0.11	-2.5861161504843944
0.1	-2.5875497937441687
0.09	-2.5888414070183345
0.08	-2.589992631406481
0.07992744468495121	-2.59
0.07	-2.591022829748496
0.06	-2.5919131998413287
0.05	-2.592664715614567
0.04	-2.5932783131588804
0.03	-2.5937547593290007
0.02	-2.5940946511706042
0.01	-2.594298415469785
0.0	-2.5943663084286754
-0.01	-2.594298415469785
-0.02	-2.5940946511706042
-0.03	-2.5937547593290007
-0.04	-2.5932783131588804
-0.05	-2.592664715614567
-0.06	-2.5919131998413287
-0.07	-2.591022829748496
-0.07992744468495121	-2.59
-0.08	-2.589992631406481
-0.09	-2.5888414070183345
-0.1	-2.5875497937441687
-0.11	-2.5861161504843944
-0.12	-2.5845386680658073
-0.13	-2.582815370550107
-0.14	-2.580944116624663
-0.14468566250629356	-2.58
-0.15	-2.578940640914948
-0.16	-2.57680239304403
-0.17	-2.574510766795069
-0.18	-2.572062914409755
-0.1879256658696869	-2.57
-0.19	-2.5694646158968397
-0.2	-2.5667393384305024
-0.21	-2.5638500661970687
-0.22	-2.560793249298333
-0.22247502875454486	-2.56
-0.23	-2.5576027155741565
-0.24	-2.5542509383257905
-0.25	-2.5507214588239027
-0.25196079971433594	-2.55
-0.26	-2.547054148626757
-0.27	-2.5432125139185944
-0.27798757395333207	-2.54
-0.28	-2.5391927938694865
-0.29	-2.5350259591030078
-0.3	-2.5306606122184516
-0.3014617965396984	-2.53
-0.31	-2.5261440907605857
-0.32	-2.5214282975164144
-0.32292559229499884	-2.52
-0.33	-2.5165435065158297
-0.34	-2.5114582412042767
-0.34277502841926144	-2.51
-0.35	-2.5061947080789193
-0.36	-2.5007182785275854
-0.36127401557790034	-2.5
-0.37	-2.49506169228225
-0.37860971837785273	-2.49
-0.38	-2.489178719461057
-0.39	-2.483101530569768
-0.3949372017801491	-2.48
-0.4	-2.476799372987894
-0.41	-2.4702639366384354
-0.41039415336405244	-2.47
-0.42	-2.463516840568957
-0.4250498454958367	-2.46
-0.43	-2.456521696322309
-0.43900723521927826	-2.45
-0.44	-2.449273970615296
-0.45	-2.4417815523900814
-0.45231730842567525	-2.44
-0.46	-2.4340249955479885
-0.4650411537095545	-2.43
-0.47	-2.425990417080126
-0.4772260216009198	-2.42
-0.48	-2.417668571271776
-0.4889108968761119	-2.41
-0.49	-2.4090487249062194
-0.5	-2.400119086698619
-0.5001308131337655	-2.4
-0.51	-2.3908673074013636
-0.510918446139837	-2.39
-0.52	-2.381272909533952
-0.521299632700499	-2.38
-0.53	-2.371318565308527
-0.5312980986659003	-2.37
-0.54	-2.3609848223845638
-0.5409349283201852	-2.36
-0.55	-2.3502499277119218
-0.5502288082202507	-2.35
-0.559201185085612	-2.34
-0.56	-2.339089618559493
-0.5678663944511614	-2.33
-0.57	-2.327474812696796
-0.576236330752529	-2.32
-0.58	-2.315374135783399
-0.584322428927986	-2.31
-0.59	-2.302753073221689
-0.5921345706793741	-2.3
-0.5996840680188286	-2.29
-0.6	-2.2895716771077503
-0.6069982780728083	-2.28
-0.61	-2.2757715051118104
-0.6140655621612074	-2.27
-0.62	-2.2613129848322866
-0.6208909870048346	-2.26
-0.6275057520636543	-2.25
-0.63	-2.2461119395467546
-0.6339008812730996	-2.24
-0.64	-2.2301132699135717
-0.6400695889950548	-2.23
-0.6460609758674933	-2.22
-0.65	-2.213184067205486
-0.651835320316398	-2.21
-0.6574248144592015	-2.2
-0.66	-2.1952340136075312
-0.6628248829570149	-2.19
-0.6680384242527657	-2.18
-0.67	-2.1761086362941713
-0.6730802620977323	-2.17
-0.6779409367317762	-2.16
-0.68	-2.15561101441102
-0.682636950088744	-2.15
-0.6871651737426264	-2.14
-0.69	-2.1334900314982965
-0.6915245067277715	-2.13
-0.6957382029351163	-2.12
-0.6997705496448787	-2.11
-0.7	-2.109410616050068
-0.7036818656275173	-2.1
-0.7074238462617547	-2.09
-0.71	-2.0828103135437157
-0.7110132793824128	-2.08
-0.7144774552044968	-2.07
-0.717780776701504	-2.06
-0.72	-2.052963927088161
-0.7209423228082925	-2.05
-0.7239849375521292	-2.04
-0.7268769517879432	-2.03
-0.7296220145504003	-2.02
-0.73	-2.0185550081868517
-0.7322605410791396	-2.01
-0.7347633814503923	-2.0
-0.7371274860264894	-1.99
-0.7393559042760582	-1.98
-0.74	-1.976936566509191
-0.741476130289719	-1.97
-0.7434752747738363	-1.96
-0.7453450957398589	-1.95
-0.7470880858427245	-1.94
-0.7487066107915287	-1.93
-0.75	-1.921359284941375
-0.7502063903092346	-1.92
-0.7516062079436567	-1.91
-0.7528859087030731	-1.9
-0.7540473663239275	-1.89
-0.7550923412465462	-1.88
-0.7560224832036646	-1.87
-0.7568393340059744	-1.86
-0.757544330531339	-1.85
-0.758138807923715	-1.84
-0.758624003007271	-1.83
-0.759001057920572	-1.82
-0.7592710239751325	-1.81
-0.7594348657420289	-1.8
-0.7594934653696811	-1.79
-0.7594476271353479	-1.78
-0.7592980822322841	-1.77
-0.7590454937939692	-1.76
-0.7586904621562608	-1.75
-0.7582335303577822	-1.74
-0.7576751898783265	-1.73
-0.7570158866145074	-1.72
-0.7562560270913792	-1.71
-0.7553959849081733	-1.7
-0.7544361074157576	-1.69
-0.7533767226228263	-1.68
-0.7522181463272023	-1.67
-0.7509606894679759	-1.66
-0.75	-1.652901686182592
-0.7496104494963771	-1.65
-0.7481771365679994	-1.64
-0.7466467983888018	-1.63
-0.745019725625393	-1.62
-0.7432962426452802	-1.61
-0.7414767162359308	-1.6
-0.74	-1.5922746643242642
-0.7395674554762336	-1.59
-0.7375836678358315	-1.58
-0.735505677518153	-1.57
-0.7333340252932581	-1.56
-0.7310693400684751	-1.55
-0.73	-1.545439540118656
-0.7287281512173615	-1.54
-0.726308901069477	-1.53
-0.7237990936264422	-1.52
-0.7211997211047076	-1.51
-0.72	-1.505510857786517
-0.7185286213515832	-1.5
-0.7157838092654425	-1.49
-0.712952885039636	-1.48
-0.7100373698598026	-1.47
-0.71	-1.4698740047469192
-0.7070689081967697	-1.46
-0.7040191731402035	-1.45
-0.7008897884061933	-1.44
-0.7	-1.437202288053884
-0.6977042741699337	-1.43
-0.6944512545831356	-1.42
-0.6911249294547134	-1.41
-0.69	-1.4066620798225509
-0.6877468545081775	-1.4
-0.6843097935516271	-1.39
-0.6808074825159005	-1.38
-0.68	-1.3777132185797634
-0.6772634775781815	-1.37
-0.6736662912180802	-1.36
-0.6700139180311889	-1.35
-0.67	-1.349961960143714
-0.6663337883073401	-1.34
-0.6626059986950082	-1.33
-0.66	-1.323062759636422
-0.6588417526630772	-1.32
-0.6550531573159608	-1.31
-0.6512307402599455	-1.3
-0.65	-1.2967773645656067
-0.6473919973729112	-1.29
-0.6435353659826367	-1.28
-0.64	-1.270864458618648
-0.6396626789426721	-1.27
-0.6357914524449182	-1.26
-0.6319148124221001	-1.25
-0.63	-1.2450292459220704
-0.628045245207652	-1.24
-0.6241888531922546	-1.23
-0.6203479279899965	-1.22
-0.62	-1.2190793298738118
-0.6165362991254659	-1.21
-0.612755509086254	-1.2
-0.61	-1.1926155585712872
-0.609014317371439	-1.19
-0.6053220348359548	-1.18
-0.6016846330727216	-1.17
-0.6	-1.1652607865057418
-0.5981110145185939	-1.16
-0.5946093899960306	-1.15
-0.5911889023284737	-1.14
-0.59	-1.1364088628672069
-0.5878566890849042	-1.13
-0.5846222517621883	-1.12
-0.5814959413328966	-1.11
-0.58	-1.105008276585018
-0.578484091893138	-1.1
-0.5755954238180593	-1.09
-0.5728415445763846	-1.08
-0.5702311608234398	-1.07
-0.57	-1.069054281853482
-0.5677662942101723	-1.06
-0.5654606568385552	-1.05
-0.5633226251311102	-1.04
-0.5613594726061839	-1.03
-0.56	-1.0223607780547754
-0.5595763965694183	-1.02
-0.5579766804335043	-1.01
-0.5565709489832736	-1.0
-0.5553642572174399	-0.99
-0.5543609762604043	-0.98
-0.5535647628190075	-0.97
-0.5529785333794572	-0.96
-0.5526044434639399	-0.95
-0.5524438722066658	-0.94
-0.5524974124441052	-0.93
-0.5527648664452759	-0.92
-0.5532452473365007	-0.91
-0.5539367862024495	-0.9
-0.5548369447731176	-0.89
-0.5559424335360107	-0.88
-0.557249235045715	-0.87
-0.5587526321404984	-0.86
-0.56	-0.85264771620924
-0.5604456094627301	-0.85
-0.5623187539562787	-0.84
-0.5643702241506053	-0.83
-0.5665929982628745	-0.82
-0.5689795626906664	-0.81
-0.57	-0.8060025233985968
-0.5715178833810822	-0.8
-0.574201084591898	-0.79
-0.5770234644175608	-0.78
-0.5799761766552005	-0.77
-0.58	-0.7699231428413817
-0.5830450011927519	-0.76
-0.5862265359367644	-0.75
-0.5895115405125689	-0.74
-0.59	-0.7385661116702382
-0.5928884214761916	-0.73
-0.5963506425864378	-0.72
-0.599889342914781	-0.71
-0.6	-0.7096961858100805
-0.6034959094737313	-0.7
-0.6071618785720677	-0.69
-0.61	-0.6823827176520113
-0.6108790972087624	-0.68
-0.6146416010748854	-0.67
-0.6184385407826638	-0.66
-0.62	-0.6559431820984082
-0.6222659586568922	-0.65
-0.626115610726504	-0.64
-0.6299767860266653	-0.63
-0.63	-0.6299406472819874
-0.6338533615922965	-0.62
-0.6377281855526674	-0.61
-0.64	-0.6041528340979614
-0.6416001511704411	-0.6
-0.6454662504812717	-0.59
-0.6493118179423752	-0.58
-0.65	-0.5782161202226906
-0.6531458220490002	-0.57
-0.6569520324183786	-0.56
-0.66	-0.5519336055888479
-0.6607257167019347	-0.55
-0.6644755631357907	-0.54
-0.6681800711987265	-0.53
-0.67	-0.5250509165729641
-0.6718467382075156	-0.52
-0.675472043026659	-0.51
-0.6790400966798973	-0.5
-0.68	-0.49728715505947285
-0.6825665786004074	-0.49
-0.6860366918063384	-0.48
-0.6894398793056558	-0.47
-0.69	-0.46833629312238373
-0.6927970833977439	-0.46
-0.6960870956165609	-0.45
-0.6993024727231004	-0.44
-0.7	-0.43779747518780193
-0.7024643031693236	-0.43
-0.7055541273900534	-0.42
-0.7085632707522165	-0.41
-0.71	-0.40511873852879676
-0.7115055993333242	-0.4
-0.7143790201962753	-0.39
-0.7171670676441605	-0.38
-0.7198683067138282	-0.37
-0.72	-0.3695010456307164
-0.722510535704948	-0.36
-0.725065258118173	-0.35
-0.7275299026946773	-0.34
-0.7299035425545575	-0.33
-0.73	-0.3295811670910207
-0.7322132687907844	-0.32
-0.7344315220167292	-0.31
-0.7365564161658116	-0.3
-0.7385873676101675	-0.29
-0.74	-0.2827223126854126
-0.7405310651499482	-0.28
-0.7423984600460515	-0.27
-0.744170013585797	-0.26
-0.7458453344483347	-0.25
-0.7474240781569947	-0.24
-0.7489059382734925	-0.23
-0.75	-0.22211047918820273
-0.7502949785250105	-0.22
-0.7516017585186551	-0.21
-0.7528098139529272	-0.2
-0.7539188334933911	-0.19
-0.7549285047042213	-0.18
-0.755838506587484	-0.17
-0.7566485023408327	-0.16
-0.7573581323382736	-0.15
-0.7579670073379267	-0.14
-0.7584747019200911	-0.13
-0.7588807481583073	-0.12
-0.7591846295255172	-0.11
-0.7593857750369167	-0.1
-0.759483553630495	-0.09
-0.7594772687857712	-0.08
-0.7593661533806728	-0.07
-0.7591493647859875	-0.06
-0.7588259801962429	-0.05
-0.7583949921953539	-0.04
-0.7578553045547723	-0.03
-0.7572057282613348	-0.02
-0.7564449777713902	-0.01
-0.7555716674872217	0.0
-0.7545843084511755	0.01
-0.7534813052523116	0.02
-0.7522609531398169	0.03
-0.7509214353368319	0.04
-0.75	0.04631438992742624
-0.7494699038087658	0.05
-0.7479127635193074	0.06
-0.7462322938356603	0.07
-0.7444261919120971	0.08
-0.7424920287632738	0.09
-0.7404272476902085	0.1
-0.74	0.10195134066247812
-0.7382584706470835	0.11
-0.7359625819387514	0.12
-0.7335294991415305	0.13
-0.7309561047919163	0.14
-0.73	0.14353377123466005
-0.728267629557047	0.15
-0.7254495383558466	0.16
-0.7224826888332672	0.17
-0.72	0.17797152536742206
-0.7193734154858441	0.18
-0.7161489607983033	0.19
-0.712765738294117	0.2
-0.71	0.2078144598590312
-0.7092314962384374	0.21
-0.7055741614047705	0.22
-0.7017463736776979	0.23
-0.7	0.23438771966331337
-0.6977767276213016	0.24
-0.6936543432071607	0.25
-0.69	0.2585001608222508
-0.6893573735862	0.26
-0.6849252627209214	0.27
-0.6802995359876275	0.28
-0.68	0.2806279626451872
-0.6755361382588476	0.29
-0.6705725582036881	0.3
-0.67	0.30111955934929135
-0.6654586622478162	0.31
-0.660136284849162	0.32
-0.66	0.32024914315032993
-0.6546586836977454	0.33
-0.65	0.33818777730672106
-0.6489664639123098	0.34
-0.643095650401824	0.35
-0.64	0.3551015794354705
-0.6370161566752985	0.36
-0.6307220199047232	0.37
-0.63	0.37111778889326974
-0.6242316925954049	0.38
-0.62	0.3863087756467384
-0.6175081442874227	0.39
-0.6105530541772144	0.4
-0.61	0.4007763318420931
-0.6033764687412486	0.41
-0.6	0.41456735742881756
-0.5959473429518563	0.42
-0.59	0.42775326043023043
-0.5882590053603783	0.43
-0.580305857304979	0.44
-0.58	0.44037633827342004
-0.5720861521123817	0.45
-0.57	0.4524750145246362
-0.5635750207984328	0.46
-0.56	0.4640896708385415
-0.5547603881396083	0.47
-0.55	0.47525082326965085
-0.5456284240766197	0.48
-0.54	0.48598598618598793
-0.5361633693784714	0.49
-0.53	0.4963199078866832
-0.52634734264928	0.5
-0.52	0.5062747862490334
-0.5161601261971452	0.51
-0.51	0.5158704663855409
-0.5055789278724017	0.52
-0.5	0.5251246220635857
-0.49457811549433967	0.53
-0.49	0.534052922438405
-0.4831289199057714	0.54
-0.48	0.5426691854710319
-0.47119910200479953	0.55
-0.47	0.5509855192444865
-0.46	0.5590195085689991
-0.4587502679130081	0.56
-0.45	0.5667842314741807
-0.4457369857395303	0.57
-0.44	0.5742813083073296
-0.4321131752782497	0.58
-0.43	0.5815174728412827
-0.42	0.5885121135387835
-0.4178137937276415	0.59
-0.41	0.5952747560261137
-0.40276810348159486	0.6
-0.4	0.6017958550152847
-0.39	0.6080983208740914
-0.38688912627833566	0.61
-0.38	0.6141879699614277
-0.370081828326443	0.62
-0.37	0.6200477336692681
-0.36	0.6257287430642087
-0.35217951038089	0.63
-0.35	0.6311867619682258
-0.34	0.6364647269399281
-0.3330339087749133	0.64
-0.33	0.6415373471703993
-0.32	0.6464353341600289
-0.31241500109844417	0.65
-0.31	0.6511349094198752
-0.3	0.6556732636113107
-0.2900194867905732	0.66
-0.29	0.6600084598608313
-0.28	0.6642049152316888
-0.27	0.6682073708504558
-0.2653273986595063	0.67
-0.26	0.6720507931350888
-0.25	0.6757348663228747
-0.24	0.679237654159066
-0.23772566228807387	0.68
-0.23	0.6826034660220385
-0.22	0.6858066773985058
-0.21	0.6888394276936569
-0.2059719250469116	0.69
-0.2	0.6917331257660424
-0.19	0.6944805947935335
-0.18	0.6970665622084207
-0.17	0.6994942278826922
-0.16778662698871982	0.7
-0.16	0.7017964511570961
-0.15	0.7039527708436033
-0.14	0.7059573771228231
-0.13	0.7078127645434552
-0.12	0.7095212638022835
-0.116949166112412	0.71
-0.11	0.7111040125202542
-0.1	0.7125501390698921
-0.09	0.7138531088640769
-0.08	0.7150145446910614
-0.07	0.7160359018089193
-0.06	0.716918466884175
-0.05	0.7176633570349192
-0.04	0.7182715189857912
-0.03	0.718743728341381
-0.02	0.7190805889837422
-0.01	0.7192825325987697
0.0	0.7193498183351722
0.01	0.7192825325987697
0.02	0.7190805889837422
0.03	0.718743728341381
0.04	0.7182715189857912
0.05	0.7176633570349192
0.06	0.716918466884175
0.07	0.7160359018089193
0.08	0.7150145446910614
0.09	0.7138531088640769
0.1	0.7125501390698921
0.11	0.7111040125202542
0.116949166112412	0.71
0.12	0.7095212638022835
0.13	0.7078127645434552
0.14	0.7059573771228231
0.15	0.7039527708436033
0.16	0.7017964511570961
0.16778662698871982	0.7
0.17	0.6994942278826922
0.18	0.6970665622084207
0.19	0.6944805947935335
0.2	0.6917331257660424
0.2059719250469116	0.69
0.21	0.6888394276936569
0.22	0.6858066773985058
0.23	0.6826034660220385
0.23772566228807387	0.68
0.24	0.679237654159066
0.25	0.6757348663228747
0.26	0.6720507931350888
0.2653273986595063	0.67
0.27	0.6682073708504558
0.28	0.6642049152316888
0.29	0.6600084598608313
0.2900194867905732	0.66
0.3	0.6556732636113107
0.31	0.6511349094198752
0.31241500109844417	0.65
0.32	0.6464353341600289
0.33	0.6415373471703993
0.3330339087749133	0.64
0.34	0.6364647269399281
0.35	0.6311867619682258
0.35217951038089	0.63
0.36	0.6257287430642087
0.37	0.6200477336692681
0.370081828326443	0.62
0.38	0.6141879699614277
0.38688912627833566	0.61
0.39	0.6080983208740914
0.4	0.6017958550152847
0.40276810348159486	0.6
0.41	0.5952747560261137
0.4178137937276415	0.59
0.42	0.5885121135387835
0.43	0.5815174728412827
0.4321131752782497	0.58
0.44	0.5742813083073296
0.4457369857395303	0.57
0.45	0.5667842314741807
0.4587502679130081	0.56
0.46	0.5590195085689991
0.47	0.5509855192444865
0.47119910200479953	0.55
0.48	0.5426691854710319
0.4831289199057714	0.54
0.49	0.534052922438405
0.49457811549433967	0.53
0.5	0.5251246220635857
0.5055789278724017	0.52
0.51	0.5158704663855409
0.5161601261971452	0.51
0.52	0.5062747862490334
0.52634734264928	0.5
0.53	0.4963199078866832
0.5361633693784714	0.49
0.54	0.48598598618598793
0.5456284240766197	0.48
0.55	0.47525082326965085
0.5547603881396083	0.47
0.56	0.4640896708385415
0.5635750207984328	0.46
0.57	0.4524750145246362
0.5720861521123817	0.45
0.58	0.44037633827342004
0.580305857304979	0.44
0.5882590053603783	0.43
0.59	0.42775326043023043
0.5959473429518563	0.42
0.6	0.41456735742881756
0.6033764687412486	0.41
0.61	0.4007763318420931
0.6105530541772144	0.4
0.6175081442874227	0.39
0.62	0.3863087756467384
0.6242316925954049	0.38
0.63	0.37111778889326974
0.6307220199047232	0.37
0.6370161566752985	0.36
0.64	0.3551015794354705
0.643095650401824	0.35
0.6489664639123098	0.34
0.65	0.33818777730672106
0.6546586836977454	0.33
0.66	0.32024914315032993
0.660136284849162	0.32
0.6654586622478162	0.31
0.67	0.30111955934929135
0.6705725582036881	0.3
0.6755361382588476	0.29
0.68	0.2806279626451872
0.6802995359876275	0.28
0.6849252627209214	0.27
0.6893573735862	0.26
0.69	0.2585001608222508
0.6936543432071607	0.25
0.6977767276213016	0.24
0.7	0.23438771966331337
0.7017463736776979	0.23
0.7055741614047705	0.22
0.7092314962384374	0.21
0.71	0.2078144598590312
0.712765738294117	0.2
0.7161489607983033	0.19
0.7193734154858441	0.18
0.72	0.17797152536742206
0.7224826888332672	0.17
0.7254495383558466	0.16
0.728267629557047	0.15
0.73	0.14353377123466005
0.7309561047919163	0.14
0.7335294991415305	0.13
0.7359625819387514	0.12
0.7382584706470835	0.11
0.74	0.10195134066247812
0.7404272476902085	0.1
0.7424920287632738	0.09
0.7444261919120971	0.08
0.7462322938356603	0.07
0.7479127635193074	0.06
0.7494699038087658	0.05
0.75	0.04631438992742624
0.7509214353368319	0.04
0.7522609531398169	0.03
0.7534813052523116	0.02
0.7545843084511755	0.01
0.7555716674872217	0.0
0.7564449777713902	-0.01
0.7572057282613348	-0.02
0.7578553045547723	-0.03
0.7583949921953539	-0.04
0.7588259801962429	-0.05
0.7591493647859875	-0.06
0.7593661533806728	-0.07
0.7594772687857712	-0.08
0.759483553630495	-0.09
0.7593857750369167	-0.1
0.7591846295255172	-0.11
0.7588807481583073	-0.12
0.7584747019200911	-0.13
0.7579670073379267	-0.14
0.7573581323382736	-0.15
0.7566485023408327	-0.16
0.755838506587484	-0.17
0.7549285047042213	-0.18
0.7539188334933911	-0.19
0.7528098139529272	-0.2
0.7516017585186551	-0.21
0.7502949785250105	-0.22
0.75	-0.22211047918820273
0.7489059382734925	-0.23
0.7474240781569947	-0.24
0.7458453344483347	-0.25
0.744170013585797	-0.26
0.7423984600460515	-0.27
0.7405310651499482	-0.28
0.74	-0.2827223126854126
0.7385873676101675	-0.29
0.7365564161658116	-0.3
0.7344315220167292	-0.31
0.7322132687907844	-0.32
0.73	-0.3295811670910207
0.7299035425545575	-0.33
0.7275299026946773	-0.34
0.725065258118173	-0.35
0.722510535704948	-0.36
0.72	-0.3695010456307164
0.7198683067138282	-0.37
0.7171670676441605	-0.38
0.7143790201962753	-0.39
0.7115055993333242	-0.4
0.71	-0.40511873852879676
0.7085632707522165	-0.41
0.7055541273900534	-0.42
0.7024643031693236	-0.43
0.7	-0.43779747518780193
0.6993024727231004	-0.44
0.6960870956165609	-0.45
0.6927970833977439	-0.46
0.69	-0.46833629312238373
0.6894398793056558	-0.47
0.6860366918063384	-0.48
0.6825665786004074	-0.49
0.68	-0.49728715505947285
0.6790400966798973	-0.5
0.675472043026659	-0.51
0.6718467382075156	-0.52
0.67	-0.5250509165729641
0.6681800711987265	-0.53
0.6644755631357907	-0.54
0.6607257167019347	-0.55
0.66	-0.5519336055888479
0.6569520324183786	-0.56
0.6531458220490002	-0.57
0.65	-0.5782161202226906
0.6493118179423752	-0.58
0.6454662504812717	-0.59
0.6416001511704411	-0.6
0.64	-0.6041528340979614
0.6377281855526674	-0.61
0.6338533615922965	-0.62
0.63	-0.6299406472819874
0.6299767860266653	-0.63
0.626115610726504	-0.64
0.6222659586568922	-0.65
0.62	-0.6559431820984082
0.6184385407826638	-0.66
0.6146416010748854	-0.67
0.6108790972087624	-0.68
0.61	-0.6823827176520113
0.6071618785720677	-0.69
0.6034959094737313	-0.7
0.6	-0.7096961858100805
0.599889342914781	-0.71
0.5963506425864378	-0.72
0.5928884214761916	-0.73
0.59	-0.7385661116702382
0.5895115405125689	-0.74
0.5862265359367644	-0.75
0.5830450011927519	-0.76
0.58	-0.7699231428413817
0.5799761766552005	-0.77
0.5770234644175608	-0.78
0.574201084591898	-0.79
0.5715178833810822	-0.8
0.57	-0.8060025233985968
0.5689795626906664	-0.81
0.5665929982628745	-0.82
0.5643702241506053	-0.83
0.5623187539562787	-0.84
0.5604456094627301	-0.85
0.56	-0.85264771620924
0.5587526321404984	-0.86
0.557249235045715	-0.87
0.5559424335360107	-0.88
0.5548369447731176	-0.89
0.5539367862024495	-0.9
0.5532452473365007	-0.91
0.5527648664452759	-0.92
0.5524974124441052	-0.93
0.5524438722066658	-0.94
0.5526044434639399	-0.95
0.5529785333794572	-0.96
0.5535647628190075	-0.97
0.5543609762604043	-0.98
0.5553642572174399	-0.99
0.5565709489832736	-1.0
0.5579766804335043	-1.01
0.5595763965694183	-1.02
0.56	-1.0223607780547754
0.5613594726061839	-1.03
0.5633226251311102	-1.04
0.5654606568385552	-1.05
0.5677662942101723	-1.06
0.57	-1.069054281853482
0.5702311608234398	-1.07
0.5728415445763846	-1.08
0.5755954238180593	-1.09
0.578484091893138	-1.1
0.58	-1.105008276585018
0.5814959413328966	-1.11
0.5846222517621883	-1.12
0.5878566890849042	-1.13
0.59	-1.1364088628672069
0.5911889023284737	-1.14
0.5946093899960306	-1.15
0.5981110145185939	-1.16
0.6	-1.1652607865057418
0.6016846330727216	-1.17
0.6053220348359548	-1.18
0.609014317371439	-1.19
0.61	-1.1926155585712872
0.612755509086254	-1.2
0.6165362991254659	-1.21
0.62	-1.2190793298738118
0.6203479279899965	-1.22
0.6241888531922546	-1.23
0.628045245207652	-1.24
0.63	-1.2450292459220704
0.6319148124221001	-1.25
0.6357914524449182	-1.26
0.6396626789426721	-1.27
0.64	-1.270864458618648
0.6435353659826367	-1.28
0.6473919973729112	-1.29
0.65	-1.2967773645656067
0.6512307402599455	-1.3
0.6550531573159608	-1.31
0.6588417526630772	-1.32
0.66	-1.323062759636422
0.6626059986950082	-1.33
0.6663337883073401	-1.34
0.67	-1.349961960143714
0.6700139180311889	-1.35
0.6736662912180802	-1.36
0.6772634775781815	-1.37
0.68	-1.3777132185797634
0.6808074825159005	-1.38
0.6843097935516271	-1.39
0.6877468545081775	-1.4
0.69	-1.4066620798225509
0.6911249294547134	-1.41
0.6944512545831356	-1.42
0.6977042741699337	-1.43
0.7	-1.437202288053884
0.7008897884061933	-1.44
0.7040191731402035	-1.45
0.7070689081967697	-1.46
0.71	-1.4698740047469192
0.7100373698598026	-1.47
0.712952885039636	-1.48
0.7157838092654425	-1.49
0.7185286213515832	-1.5
0.72	-1.505510857786517
0.7211997211047076	-1.51
0.7237990936264422	-1.52
0.726308901069477	-1.53
0.7287281512173615	-1.54
0.73	-1.545439540118656
0.7310693400684751	-1.55
0.7333340252932581	-1.56
0.735505677518153	-1.57
0.7375836678358315	-1.58
0.7395674554762336	-1.59
0.74	-1.5922746643242642
0.7414767162359308	-1.6
0.7432962426452802	-1.61
0.745019725625393	-1.62
0.7466467983888018	-1.63
0.7481771365679994	-1.64
0.7496104494963771	-1.65
0.75	-1.652901686182592
0.7509606894679759	-1.66
0.7522181463272023	-1.67
0.7533767226228263	-1.68
0.7544361074157576	-1.69
0.7553959849081733	-1.7
0.7562560270913792	-1.71
0.7570158866145074	-1.72
0.7576751898783265	-1.73
0.7582335303577822	-1.74
0.7586904621562608	-1.75
0.7590454937939692	-1.76
0.7592980822322841	-1.77



==> tocfig3.dat <==
-0.677789209515243	1.7
-0.675135627231363	1.69
-0.6723080548688437	1.68
-0.67	1.6723034289211856
-0.6693154958063414	1.67
-0.6661868035439447	1.66
-0.662872819863655	1.65
-0.66	1.6417848412566607
-0.6593800952128552	1.64
-0.655747050951769	1.63
-0.6519149072060695	1.62
-0.65	1.6152238414984703
-0.6479150231073808	1.61
-0.6437399052675745	1.6
-0.64	1.5914642397503294
-0.6393602388074981	1.59
-0.6348238852472554	1.58
-0.6300600055117479	1.57
-0.63	1.56987808748475
-0.6251398445625191	1.56
-0.62	1.550038744763465
-0.6199799932314171	1.55
-0.6146528075041107	1.54
-0.61	1.5316424334437513
-0.6090832700168224	1.53
-0.6033191624956502	1.52
-0.6	1.5144564556784477
-0.597319911805997	1.51
-0.5910859421620774	1.5
-0.59	1.4983088373786988
-0.584631078248998	1.49
-0.58	1.4830876563561564
-0.5779157215682134	1.48
-0.5709472068306662	1.47
-0.57	1.468677113834339
-0.5637282628258459	1.46
-0.56	1.4550029771156048
-0.556227076432808	1.45
-0.55	1.4419882199806786
-0.5484359589219981	1.44
-0.5403486529748416	1.43
-0.54	1.4295787513550238
-0.5319605796472981	1.42
-0.53	1.4177240729584333
-0.5232434917756017	1.41
-0.52	1.4063819858277926
-0.5141823790301268	1.4
-0.51	1.3955166304479971
-0.5047598331588774	1.39
-0.5	1.3850963216088703
-0.494955803964017	1.38
-0.49	1.3750931324256197
-0.4847473258009991	1.37
-0.48	1.3654825265994166
-0.47410821029782313	1.36
-0.47	1.3562430323987476
-0.4630087002235155	1.35
-0.46	1.3473559528512182
-0.4514150785141654	1.34
-0.45	1.3388051074763418
-0.44	1.3305711893444672
-0.43928901131138537	1.33
-0.43	1.3226316955313109
-0.42658329703935793	1.32
-0.42	1.3149866077270935
-0.41324601160421914	1.31
-0.41	1.3076274028984152
-0.4	1.3005407067185482
-0.39921620454700457	1.3
-0.39	1.2936938452878406
-0.3844072956047875	1.29
-0.38	1.2871091022806735
-0.37	1.2807730190315327
-0.3687431830873787	1.28
-0.36	1.2746493824389835
-0.352092366969732	1.27
-0.35	1.2687744520213435
-0.34	1.2631017458792415
-0.33431197907178056	1.26
-0.33	1.2576532922732335
-0.32	1.2524103348492126
-0.3152184706442724	1.25
-0.31	1.2473698875612225
-0.3	1.24252890731937
-0.29455254809703835	1.24
-0.29	1.2378831768037017
-0.28	1.2334200940783642
-0.27196557530902693	1.23
-0.27	1.2291605057859039
-0.26	1.2250547152819113
-0.25	1.221155898205487
-0.24690115412406252	1.22
-0.24	1.217411150228501
-0.23	1.2138425798275483
-0.22	1.2104658855828807
-0.21855332592624044	1.21
-0.21	1.2072234534370907
-0.2	1.2041561266614593
-0.19	1.2012681332397432
-0.18534958260049067	1.2
-0.18	1.1985262713408311
-0.17	1.195932549159168
-0.16	1.19350807665429
-0.15	1.1912491602770896
-0.14406063871834854	1.19
-0.14	1.1891348473089256
-0.13	1.1871564921906221
-0.12	1.185336686370347
-0.11	1.183672667211292
-0.1	1.1821618902202664
-0.09	1.1808020296595418
-0.08338720630968464	1.18
-0.08	1.1795822572083454
-0.07	1.1784953240124274
-0.06	1.177556626640482
-0.05	1.1767647468268443
-0.04	1.176118483812781
-0.03	1.1756168546807872
-0.02	1.1752590946367862
-0.01	1.1750446572350757
0.0	1.1749732145419522
0.01	1.1750446572350757
0.02	1.1752590946367862
0.03	1.1756168546807872
0.04	1.176118483812781
0.05	1.1767647468268443
0.06	1.177556626640482
0.07	1.1784953240124274
0.08	1.1795822572083454
0.08338720630968464	1.18
0.09	1.1808020296595418
0.1	1.1821618902202664
0.11	1.183672667211292
0.12	1.185336686370347
0.13	1.1871564921906221
0.14	1.1891348473089256
0.14406063871834854	1.19
0.15	1.1912491602770896
0.16	1.19350807665429
0.17	1.195932549159168
0.18	1.1985262713408311
0.18534958260049067	1.2
0.19	1.2012681332397432
0.2	1.2041561266614593
0.21	1.2072234534370907
0.21855332592624044	1.21
0.22	1.2104658855828807
0.23	1.2138425798275483
0.24	1.217411150228501
0.24690115412406252	1.22
0.25	1.221155898205487
0.26	1.2250547152819113
0.27	1.2291605057859039
0.27196557530902693	1.23
0.28	1.2334200940783642
0.29	1.2378831768037017
0.29455254809703835	1.24
0.3	1.24252890731937
0.31	1.2473698875612225
0.3152184706442724	1.25
0.32	1.2524103348492126
0.33	1.2576532922732335
0.33431197907178056	1.26
0.34	1.2631017458792415
0.35	1.2687744520213435
0.352092366969732	1.27
0.36	1.2746493824389835
0.3687431830873787	1.28
0.37	1.2807730190315327
0.38	1.2871091022806735
0.3844072956047875	1.29
0.39	1.2936938452878406
0.39921620454700457	1.3
0.4	1.3005407067185482
0.41	1.3076274028984152
0.41324601160421914	1.31
0.42	1.3149866077270935
0.42658329703935793	1.32
0.43	1.3226316955313109
0.43928901131138537	1.33
0.44	1.3305711893444672
0.45	1.3388051074763418
0.4514150785141654	1.34
0.46	1.3473559528512182
0.4630087002235155	1.35
0.47	1.3562430323987476
0.47410821029782313	1.36
0.48	1.3654825265994166
0.4847473258009991	1.37
0.49	1.3750931324256197
0.494955803964017	1.38
0.5	1.3850963216088703
0.5047598331588774	1.39
0.51	1.3955166304479971
0.5141823790301268	1.4
0.52	1.4063819858277926
0.5232434917756017	1.41
0.53	1.4177240729584333
0.5319605796472981	1.42
0.54	1.4295787513550238
0.5403486529748416	1.43
0.5484359589219981	1.44
0.55	1.4419882199806786
0.556227076432808	1.45
0.56	1.4550029771156048
0.5637282628258459	1.46
0.57	1.468677113834339
0.5709472068306662	1.47
0.5779157215682134	1.48
0.58	1.4830876563561564
0.584631078248998	1.49
0.59	1.4983088373786988
0.5910859421620774	1.5
0.597319911805997	1.51
0.6	1.5144564556784477
0.6033191624956502	1.52
0.6090832700168224	1.53
0.61	1.5316424334437513
0.6146528075041107	1.54
0.6199799932314171	1.55
0.62	1.550038744763465
0.6251398445625191	1.56
0.63	1.56987808748475
0.6300600055117479	1.57
0.6348238852472554	1.58
0.6393602388074981	1.59
0.64	1.5914642397503294
0.6437399052675745	1.6
0.6479150231073808	1.61
0.65	1.6152238414984703
0.6519149072060695	1.62
0.655747050951769	1.63
0.6593800952128552	1.64
0.66	1.6417848412566607
0.662872819863655	1.65
0.6661868035439447	1.66
0.6693154958063414	1.67
0.67	1.6723034289211856
0.6723080548688437	1.68
0.675135627231363	1.69
0.677789209515243	1.7
0.68	1.7088928037856024
0.6802783718952202	1.71
0.6826431785620419	1.72
0.6848428850645307	1.73
0.6868808261798639	1.74
0.6887601184737531	1.75
0.69	1.757181312111748
0.6904937980415498	1.76
0.6920974197597649	1.77
0.6935475591239454	1.78
0.6948464120329438	1.79
0.6959959565750965	1.8
0.6969979525142485	1.81
0.6978539408067339	1.82
0.6985652431581579	1.83
0.6991329616279488	1.84
0.6995579782887003	1.85
0.6998409549462813	1.86
0.6999823329255788	1.87
0.6999823329255788	1.88
0.6998409549462813	1.89
0.6995579782887003	1.9
0.6991329616279488	1.91
0.6985652431581579	1.92
0.6978539408067339	1.93
0.6969979525142485	1.94
0.6959959565750965	1.95
0.6948464120329438	1.96
0.6935475591239454	1.97
0.6920974197597649	1.98
0.6904937980415498	1.99
0.69	1.992818687888252
0.6887601184737531	2.0
0.6868808261798639	2.01
0.6848428850645307	2.02
0.6826431785620422	2.03
0.6802783718952202	2.04
0.68	2.0411071962143974
0.677789209515243	2.05
0.675135627231363	2.06
0.6723080548688437	2.07
0.67	2.0776965710788144
0.6693154958063414	2.08
0.6661868035439447	2.09
0.662872819863655	2.1
0.66	2.108215158743339
0.6593800952128552	2.11
0.655747050951769	2.12
0.6519149072060695	2.13
0.65	2.1347761585015297
0.6479150231073808	2.14
0.6437399052675745	2.15
0.64	2.1585357602496704
0.6393602388074979	2.16
0.6348238852472554	2.17
0.6300600055117477	2.18
0.63	2.18012191251525
0.6251398445625191	2.19
0.62	2.199961255236534
0.6199799932314166	2.2
0.6146528075041107	2.21
0.61	2.2183575665562487
0.6090832700168224	2.22
0.6033191624956502	2.23
0.6	2.235543544321552
0.5973199118059966	2.24
0.5910859421620774	2.25
0.59	2.251691162621301
0.5846310782489982	2.26
0.58	2.2669123436438436
0.5779157215682134	2.27
0.5709472068306665	2.28
0.57	2.281322886165661
0.5637282628258459	2.29
0.56	2.294997022884395
0.5562270764328081	2.3
0.55	2.308011780019321
0.5484359589219981	2.31
0.5403486529748417	2.32
0.54	2.320421248644976
0.5319605796472981	2.33
0.53	2.3322759270415667
0.5232434917756018	2.34
0.52	2.343618014172207
0.5141823790301268	2.35
0.51	2.354483369552003
0.5047598331588774	2.36
0.5	2.3649036783911295
0.494955803964017	2.37
0.49	2.3749068675743805
0.4847473258009991	2.38
0.48	2.3845174734005834
0.47410821029782296	2.39
0.47	2.3937569676012522
0.4630087002235155	2.4
0.46	2.4026440471487818
0.4514150785141654	2.41
0.45	2.411194892523658
0.44	2.419428810655533
0.43928901131138537	2.42
0.43	2.4273683044686893
0.42658329703935793	2.43
0.42	2.4350133922729067
0.41324601160421914	2.44
0.41	2.442372597101585
0.4	2.449459293281452
0.39921620454700457	2.45
0.39	2.4563061547121596
0.3844072956047875	2.46
0.38	2.4628908977193262
0.37	2.4692269809684673
0.36874318308737836	2.47
0.36	2.4753506175610167
0.352092366969732	2.48
0.35	2.4812255479786565
0.34	2.4868982541207583
0.3343119790717801	2.49
0.33	2.4923467077267665
0.32	2.4975896651507874
0.3152184706442724	2.5
0.31	2.5026301124387778
0.3	2.50747109268063
0.29455254809703885	2.51
0.29	2.5121168231962985
0.28	2.5165799059216356
0.27196557530902693	2.52
0.27	2.520839494214096
0.26	2.524945284718089
0.25	2.5288441017945127
0.2469011541240631	2.53
0.24	2.532588849771499
0.23	2.5361574201724517
0.22	2.5395341144171195
0.21855332592624044	2.54
0.21	2.542776546562909
0.2	2.5458438733385407
0.19	2.5487318667602565
0.18534958260049111	2.55
0.18	2.5514737286591687
0.17	2.554067450840832
0.16	2.55649192334571
0.15	2.5587508397229106
0.14406063871834854	2.56
0.14	2.560865152691074
0.13	2.5628435078093776
0.12	2.564663313629653
0.11	2.566327332788708
0.1	2.5678381097797334
0.09	2.569197970340458
0.08338720630968635	2.57
0.08	2.5704177427916544
0.07	2.5715046759875726
0.06	2.572443373359518
0.05	2.5732352531731557
0.04	2.5738815161872193
0.03	2.5743831453192128
0.02	2.5747409053632135
0.01	2.574955342764924
0.0	2.5750267854580478
-0.01	2.574955342764924
-0.02	2.5747409053632135
-0.03	2.5743831453192128
-0.04	2.5738815161872193
-0.05	2.5732352531731557
-0.06	2.572443373359518
-0.07	2.5715046759875726
-0.08	2.5704177427916544
-0.08338720630968635	2.57
-0.09	2.569197970340458
-0.1	2.5678381097797334
-0.11	2.566327332788708
-0.12	2.564663313629653
-0.13	2.5628435078093776
-0.14	2.560865152691074
-0.14406063871834854	2.56
-0.15	2.5587508397229106
-0.16	2.55649192334571
-0.17	2.554067450840832
-0.18	2.5514737286591687
-0.18534958260049111	2.55
-0.19	2.5487318667602565
-0.2	2.5458438733385407
-0.21	2.542776546562909
-0.21855332592624044	2.54
-0.22	2.5395341144171195
-0.23	2.5361574201724517
-0.24	2.532588849771499
-0.2469011541240631	2.53
-0.25	2.5288441017945127
-0.26	2.524945284718089
-0.27	2.520839494214096
-0.27196557530902693	2.52
-0.28	2.5165799059216356
-0.29	2.5121168231962985
-0.29455254809703885	2.51
-0.3	2.50747109268063
-0.31	2.5026301124387778
-0.3152184706442724	2.5
-0.32	2.4975896651507874
-0.33	2.4923467077267665
-0.3343119790717801	2.49
-0.34	2.4868982541207583
-0.35	2.4812255479786565
-0.352092366969732	2.48
-0.36	2.4753506175610167
-0.36874318308737836	2.47
-0.37	2.4692269809684673
-0.38	2.4628908977193262
-0.3844072956047875	2.46
-0.39	2.4563061547121596
-0.39921620454700457	2.45
-0.4	2.449459293281452
-0.41	2.442372597101585
-0.41324601160421914	2.44
-0.42	2.4350133922729067
-0.42658329703935793	2.43
-0.43	2.4273683044686893
-0.43928901131138537	2.42
-0.44	2.419428810655533
-0.45	2.411194892523658
-0.4514150785141654	2.41
-0.46	2.4026440471487818
-0.4630087002235155	2.4
-0.47	2.3937569676012522
-0.47410821029782296	2.39
-0.48	2.3845174734005834
-0.4847473258009991	2.38
-0.49	2.3749068675743805
-0.494955803964017	2.37
-0.5	2.3649036783911295
-0.5047598331588774	2.36
-0.51	2.354483369552003
-0.5141823790301268	2.35
-0.52	2.343618014172207
-0.5232434917756018	2.34
-0.53	2.3322759270415667
-0.5319605796472981	2.33
-0.54	2.320421248644976
-0.5403486529748416	2.32
-0.5484359589219981	2.31
-0.55	2.308011780019321
-0.5562270764328081	2.3
-0.56	2.294997022884395
-0.5637282628258459	2.29
-0.57	2.281322886165661
-0.5709472068306665	2.28
-0.5779157215682134	2.27
-0.58	2.2669123436438436
-0.5846310782489982	2.26
-0.59	2.251691162621301
-0.5910859421620774	2.25
-0.5973199118059966	2.24
-0.6	2.235543544321552
-0.6033191624956502	2.23
-0.6090832700168224	2.22
-0.61	2.2183575665562487
-0.6146528075041107	2.21
-0.6199799932314166	2.2
-0.62	2.199961255236534
-0.6251398445625191	2.19
-0.63	2.18012191251525
-0.6300600055117477	2.18
-0.6348238852472554	2.17
-0.6393602388074979	2.16
-0.64	2.1585357602496704
-0.6437399052675745	2.15
-0.6479150231073808	2.14
-0.65	2.1347761585015297
-0.6519149072060695	2.13
-0.655747050951769	2.12
-0.6593800952128552	2.11
-0.66	2.108215158743339
-0.662872819863655	2.1
-0.6661868035439447	2.09
-0.6693154958063414	2.08
-0.67	2.0776965710788144
-0.6723080548688437	2.07
-0.675135627231363	2.06
-0.677789209515243	2.05
-0.68	2.0411071962143974
-0.6802783718952202	2.04
-0.6826431785620422	2.03
-0.6848428850645307	2.02
-0.6868808261798639	2.01
-0.6887601184737531	2.0
-0.69	1.992818687888252
-0.6904937980415498	1.99
-0.6920974197597649	1.98
-0.6935475591239454	1.97
-0.6948464120329438	1.96
-0.6959959565750965	1.95
-0.6969979525142485	1.94
-0.6978539408067339	1.93
-0.6985652431581579	1.92
-0.6991329616279488	1.91
-0.6995579782887003	1.9
-0.6998409549462813	1.89
-0.6999823329255788	1.88
-0.6999823329255788	1.87
-0.6998409549462813	1.86
-0.6995579782887003	1.85
-0.6991329616279488	1.84
-0.6985652431581579	1.83
-0.6978539408067339	1.82
-0.6969979525142485	1.81
-0.6959959565750965	1.8
-0.6948464120329438	1.79
-0.6935475591239454	1.78
-0.6920974197597649	1.77
-0.6904937980415498	1.76
-0.69	1.757181312111748
-0.6887601184737531	1.75
-0.6868808261798639	1.74
-0.6848428850645307	1.73
-0.6826431785620419	1.72
-0.6802783718952202	1.71
-0.68	1.7088928037856024
-0.677789209515243	1.7



==> unifac_1_1.dat <==
-1.70200	-1.37000
-1.70000	-1.37187
-1.69128	-1.38000
-1.69000	-1.38118
-1.68039	-1.39000
-1.68000	-1.39035
-1.67000	-1.39939
-1.66932	-1.40000
-1.66000	-1.40829
-1.65806	-1.41000
-1.65000	-1.41706
-1.64662	-1.42000
-1.64000	-1.42571
-1.63498	-1.43000
-1.63000	-1.43423
-1.62315	-1.44000
-1.62000	-1.44263
-1.61111	-1.45000
-1.61000	-1.45092
-1.60000	-1.45908
-1.59886	-1.46000
-1.59000	-1.46712
-1.58638	-1.47000
-1.58000	-1.47505
-1.57368	-1.48000
-1.57000	-1.48287
-1.56075	-1.49000
-1.56000	-1.49058
-1.55000	-1.49817
-1.54757	-1.50000
-1.54000	-1.50566
-1.53414	-1.51000
-1.53000	-1.51305
-1.52045	-1.52000
-1.52000	-1.52033
-1.51000	-1.52750
-1.50648	-1.53000
-1.50000	-1.53458
-1.49224	-1.54000
-1.49000	-1.54155
-1.48000	-1.54843
-1.47769	-1.55000
-1.47000	-1.55521
-1.46284	-1.56000
-1.46000	-1.56189
-1.45000	-1.56848
-1.44766	-1.57000
-1.44000	-1.57497
-1.43215	-1.58000
-1.43000	-1.58137
-1.42000	-1.58768
-1.41628	-1.59000
-1.41000	-1.59390
-1.40004	-1.60000
-1.40000	-1.60003
-1.39000	-1.60606
-1.38340	-1.61000
-1.38000	-1.61202
-1.37000	-1.61788
-1.36635	-1.62000
-1.36000	-1.62366
-1.35000	-1.62936
-1.34886	-1.63000
-1.34000	-1.63497
-1.33090	-1.64000
-1.33000	-1.64050
-1.32000	-1.64594
-1.31244	-1.65000
-1.31000	-1.65131
-1.30000	-1.65659
-1.29346	-1.66000
-1.29000	-1.66179
-1.28000	-1.66692
-1.27390	-1.67000
-1.27000	-1.67196
-1.26000	-1.67693
-1.25374	-1.68000
-1.25000	-1.68182
-1.24000	-1.68664
-1.23291	-1.69000
-1.23000	-1.69137
-1.22000	-1.69604
-1.21137	-1.70000
-1.21000	-1.70063
-1.20000	-1.70514
-1.19000	-1.70958
-1.18905	-1.71000
-1.18000	-1.71395
-1.17000	-1.71824
-1.16585	-1.72000
-1.16000	-1.72247
-1.15000	-1.72662
-1.14172	-1.73000
-1.14000	-1.73070
-1.13000	-1.73471
-1.12000	-1.73865
-1.11653	-1.74000
-1.11000	-1.74252
-1.10000	-1.74632
-1.09016	-1.75000
-1.09000	-1.75006
-1.08000	-1.75372
-1.07000	-1.75732
-1.06242	-1.76000
-1.06000	-1.76085
-1.05000	-1.76431
-1.04000	-1.76771
-1.03313	-1.77000
-1.03000	-1.77104
-1.02000	-1.77430
-1.01000	-1.77750
-1.00203	-1.78000
-1.00000	-1.78063
-0.99000	-1.78370
-0.98000	-1.78671
-0.97000	-1.78964
-0.96877	-1.79000
-0.96000	-1.79252
-0.95000	-1.79533
-0.94000	-1.79808
-0.93284	-1.80000
-0.93000	-1.80076
-0.92000	-1.80338
-0.91000	-1.80594
-0.90000	-1.80844
-0.89358	-1.81000
-0.89000	-1.81087
-0.88000	-1.81324
-0.87000	-1.81555
-0.86000	-1.81780
-0.85000	-1.81999
-0.84993	-1.82000
-0.84000	-1.82211
-0.83000	-1.82417
-0.82000	-1.82618
-0.81000	-1.82812
-0.80001	-1.83000
-0.80000	-1.83000
-0.79000	-1.83182
-0.78000	-1.83358
-0.77000	-1.83528
-0.76000	-1.83693
-0.75000	-1.83851
-0.74019	-1.84000
-0.74000	-1.84003
-0.73000	-1.84149
-0.72000	-1.84289
-0.71000	-1.84424
-0.70000	-1.84552
-0.69000	-1.84674
-0.68000	-1.84791
-0.67000	-1.84901
-0.66058	-1.85000
-0.66000	-1.85006
-0.65000	-1.85105
-0.64000	-1.85198
-0.63000	-1.85285
-0.62000	-1.85366
-0.61000	-1.85441
-0.60000	-1.85511
-0.59000	-1.85574
-0.58000	-1.85632
-0.57000	-1.85684
-0.56000	-1.85730
-0.55000	-1.85770
-0.54000	-1.85804
-0.53000	-1.85832
-0.52000	-1.85854
-0.51000	-1.85871
-0.50000	-1.85882
-0.49000	-1.85887
-0.48000	-1.85885
-0.47000	-1.85878
-0.46000	-1.85866
-0.45000	-1.85847
-0.44000	-1.85822
-0.43000	-1.85792
-0.42000	-1.85755
-0.41000	-1.85713
-0.40000	-1.85664
-0.39000	-1.85610
-0.38000	-1.85550
-0.37000	-1.85483
-0.36000	-1.85411
-0.35000	-1.85333
-0.34000	-1.85248
-0.33000	-1.85158
-0.32000	-1.85062
-0.31398	-1.85000
-0.31000	-1.84959
-0.30000	-1.84851
-0.29000	-1.84736
-0.28000	-1.84615
-0.27000	-1.84489
-0.26000	-1.84355
-0.25000	-1.84216
-0.24000	-1.84071
-0.23533	-1.84000
-0.23000	-1.83919
-0.22000	-1.83761
-0.21000	-1.83597
-0.20000	-1.83427
-0.19000	-1.83250
-0.18000	-1.83067
-0.17646	-1.83000
-0.17000	-1.82878
-0.16000	-1.82682
-0.15000	-1.82480
-0.14000	-1.82271
-0.13000	-1.82055
-0.12750	-1.82000
-0.12000	-1.81834
-0.11000	-1.81605
-0.10000	-1.81371
-0.09000	-1.81129
-0.08480	-1.81000
-0.08000	-1.80881
-0.07000	-1.80626
-0.06000	-1.80364
-0.05000	-1.80096
-0.04652	-1.80000
-0.04000	-1.79821
-0.03000	-1.79538
-0.02000	-1.79249
-0.01158	-1.79000
-0.01000	-1.78953
0.00000	-1.78650
0.01000	-1.78340
0.02000	-1.78023
0.02071	-1.78000
0.03000	-1.77699
0.04000	-1.77367
0.05000	-1.77028
0.05081	-1.77000
0.06000	-1.76682
0.07000	-1.76329
0.07910	-1.76000
0.08000	-1.75967
0.09000	-1.75599
0.10000	-1.75223
0.10581	-1.75000
0.11000	-1.74839
0.12000	-1.74448
0.13000	-1.74049
0.13119	-1.74000
0.14000	-1.73642
0.15000	-1.73227
0.15536	-1.73000
0.16000	-1.72804
0.17000	-1.72372
0.17848	-1.72000
0.18000	-1.71933
0.19000	-1.71486
0.20000	-1.71030
0.20065	-1.71000
0.21000	-1.70566
0.22000	-1.70093
0.22193	-1.70000
0.23000	-1.69612
0.24000	-1.69122
0.24244	-1.69000
0.25000	-1.68623
0.26000	-1.68115
0.26223	-1.68000
0.27000	-1.67598
0.28000	-1.67072
0.28135	-1.67000
0.29000	-1.66537
0.29985	-1.66000
0.30000	-1.65992
0.31000	-1.65438
0.31777	-1.65000
0.32000	-1.64874
0.33000	-1.64300
0.33516	-1.64000
0.34000	-1.63717
0.35000	-1.63123
0.35205	-1.63000
0.36000	-1.62520
0.36847	-1.62000
0.37000	-1.61906
0.38000	-1.61281
0.38443	-1.61000
0.39000	-1.60645
0.39999	-1.60000
0.40000	-1.59999
0.41000	-1.59342
0.41513	-1.59000
0.42000	-1.58673
0.42991	-1.58000
0.43000	-1.57994
0.44000	-1.57302
0.44430	-1.57000
0.45000	-1.56599
0.45837	-1.56000
0.46000	-1.55883
0.47000	-1.55155
0.47210	-1.55000
0.48000	-1.54415
0.48552	-1.54000
0.49000	-1.53662
0.49864	-1.53000
0.50000	-1.52896
0.51000	-1.52116
0.51147	-1.52000
0.52000	-1.51323
0.52401	-1.51000
0.53000	-1.50516
0.53629	-1.50000
0.54000	-1.49694
0.54832	-1.49000
0.55000	-1.48859
0.56000	-1.48008
0.56009	-1.48000
0.57000	-1.47142
0.57162	-1.47000
0.58000	-1.46260
0.58291	-1.46000
0.59000	-1.45362
0.59398	-1.45000
0.60000	-1.44448
0.60482	-1.44000
0.61000	-1.43516
0.61546	-1.43000
0.62000	-1.42568
0.62589	-1.42000
0.63000	-1.41601
0.63612	-1.41000
0.64000	-1.40616
0.64615	-1.40000
0.65000	-1.39612
0.65600	-1.39000
0.66000	-1.38588
0.66565	-1.38000
0.67000	-1.37544
0.67513	-1.37000
0.68000	-1.36479
0.68443	-1.36000
0.69000	-1.35392
0.69356	-1.35000
0.70000	-1.34283
0.70252	-1.34000
0.71000	-1.33151
0.71132	-1.33000
0.71996	-1.32000
0.72000	-1.31995
0.72843	-1.31000
0.73000	-1.30813
0.73675	-1.30000
0.74000	-1.29605
0.74493	-1.29000
0.75000	-1.28370
0.75295	-1.28000
0.76000	-1.27106
0.76083	-1.27000
0.76857	-1.26000
0.77000	-1.25813
0.77616	-1.25000
0.78000	-1.24488
0.78362	-1.24000
0.79000	-1.23131
0.79095	-1.23000
0.79814	-1.22000
0.80000	-1.21739
0.80520	-1.21000
0.81000	-1.20310
0.81214	-1.20000
0.81895	-1.19000
0.82000	-1.18843
0.82563	-1.18000
0.83000	-1.17335
0.83219	-1.17000
0.83863	-1.16000
0.84000	-1.15784
0.84495	-1.15000
0.85000	-1.14187
0.85115	-1.14000
0.85724	-1.13000
0.86000	-1.12539
0.86321	-1.12000
0.86907	-1.11000
0.87000	-1.10840
0.87482	-1.10000
0.88000	-1.09082
0.88046	-1.09000
0.88599	-1.08000
0.89000	-1.07262
0.89142	-1.07000
0.89673	-1.06000
0.90000	-1.05375
0.90195	-1.05000
0.90705	-1.04000
0.91000	-1.03413
0.91206	-1.03000
0.91696	-1.02000
0.92000	-1.01369
0.92177	-1.01000
0.92647	-1.00000
0.93000	-0.99234
0.93108	-0.99000
0.93558	-0.98000
0.93999	-0.97000
0.94000	-0.96998
0.94431	-0.96000
0.94852	-0.95000
0.95000	-0.94643
0.95265	-0.94000
0.95668	-0.93000
0.96000	-0.92157
0.96062	-0.92000
0.96446	-0.91000
0.96821	-0.90000
0.97000	-0.89513
0.97188	-0.89000
0.97545	-0.88000
0.97893	-0.87000
0.98000	-0.86685
0.98232	-0.86000
0.98563	-0.85000
0.98884	-0.84000
0.99000	-0.83631
0.99197	-0.83000
0.99501	-0.82000
0.99797	-0.81000
1.00000	-0.80291
1.00083	-0.80000
1.00362	-0.79000
1.00632	-0.78000
1.00893	-0.77000
1.01000	-0.76575
1.01145	-0.76000
1.01390	-0.75000
1.01626	-0.74000
1.01853	-0.73000
1.02000	-0.72329
1.02072	-0.72000
1.02283	-0.71000
1.02486	-0.70000
1.02680	-0.69000
1.02866	-0.68000
1.03000	-0.67248
1.03044	-0.67000
1.03214	-0.66000
1.03376	-0.65000
1.03529	-0.64000
1.03675	-0.63000
1.03812	-0.62000
1.03940	-0.61000
1.04000	-0.60506
1.04061	-0.60000
1.04175	-0.59000
1.04280	-0.58000
1.04376	-0.57000
1.04465	-0.56000
1.04546	-0.55000
1.04619	-0.54000
1.04683	-0.53000
1.04740	-0.52000
1.04788	-0.51000
1.04829	-0.50000
1.04861	-0.49000
1.04886	-0.48000
1.04902	-0.47000
1.04911	-0.46000
1.04911	-0.45000
1.04904	-0.44000
1.04888	-0.43000
1.04865	-0.42000
1.04833	-0.41000
1.04794	-0.40000
1.04746	-0.39000
1.04691	-0.38000
1.04627	-0.37000
1.04556	-0.36000
1.04477	-0.35000
1.04389	-0.34000
1.04294	-0.33000
1.04190	-0.32000
1.04079	-0.31000
1.04000	-0.30342
1.03959	-0.30000
1.03833	-0.29000
1.03699	-0.28000
1.03557	-0.27000
1.03408	-0.26000
1.03250	-0.25000
1.03085	-0.24000
1.03000	-0.23505
1.02914	-0.23000
1.02736	-0.22000
1.02551	-0.21000
1.02359	-0.20000
1.02160	-0.19000
1.02000	-0.18218
1.01956	-0.18000
1.01747	-0.17000
1.01534	-0.16000
1.01315	-0.15000
1.01093	-0.14000
1.01000	-0.13582
1.00870	-0.13000
1.00646	-0.12000
1.00422	-0.11000
1.00199	-0.10000
1.00000	-0.09086
0.99981	-0.09000
0.99771	-0.08000
0.99571	-0.07000
0.99384	-0.06000
0.99215	-0.05000
0.99067	-0.04000
0.99000	-0.03441
0.98947	-0.03000
0.98857	-0.02000
0.98801	-0.01000
0.98782	0.00000
0.98801	0.01000
0.98857	0.02000
0.98947	0.03000
0.99000	0.03441
0.99067	0.04000
0.99215	0.05000
0.99384	0.06000
0.99571	0.07000
0.99771	0.08000
0.99981	0.09000
1.00000	0.09086
1.00199	0.10000
1.00422	0.11000
1.00646	0.12000
1.00870	0.13000
1.01000	0.13582
1.01093	0.14000
1.01315	0.15000
1.01534	0.16000
1.01747	0.17000
1.01956	0.18000
1.02000	0.18218
1.02160	0.19000
1.02359	0.20000
1.02551	0.21000
1.02736	0.22000
1.02914	0.23000
1.03000	0.23505
1.03085	0.24000
1.03250	0.25000
1.03408	0.26000
1.03557	0.27000
1.03699	0.28000
1.03833	0.29000
1.03959	0.30000
1.04000	0.30342
1.04079	0.31000
1.04190	0.32000
1.04294	0.33000
1.04389	0.34000
1.04477	0.35000
1.04556	0.36000
1.04627	0.37000
1.04691	0.38000
1.04746	0.39000
1.04794	0.40000
1.04833	0.41000
1.04865	0.42000
1.04888	0.43000
1.04904	0.44000
1.04911	0.45000
1.04911	0.46000
1.04902	0.47000
1.04886	0.48000
1.04861	0.49000
1.04829	0.50000
1.04788	0.51000
1.04740	0.52000
1.04683	0.53000
1.04619	0.54000
1.04546	0.55000
1.04465	0.56000
1.04376	0.57000
1.04280	0.58000
1.04175	0.59000
1.04061	0.60000
1.04000	0.60506
1.03940	0.61000
1.03812	0.62000
1.03675	0.63000
1.03529	0.64000
1.03376	0.65000
1.03214	0.66000
1.03044	0.67000
1.03000	0.67248
1.02866	0.68000
1.02680	0.69000
1.02486	0.70000
1.02283	0.71000
1.02072	0.72000
1.02000	0.72329
1.01853	0.73000
1.01626	0.74000
1.01390	0.75000
1.01145	0.76000
1.01000	0.76575
1.00893	0.77000
1.00632	0.78000
1.00362	0.79000
1.00083	0.80000
1.00000	0.80291
0.99797	0.81000
0.99501	0.82000
0.99197	0.83000
0.99000	0.83631
0.98884	0.84000
0.98563	0.85000
0.98232	0.86000
0.98000	0.86685
0.97893	0.87000
0.97545	0.88000
0.97188	0.89000
0.97000	0.89513
0.96821	0.90000
0.96446	0.91000
0.96062	0.92000
0.96000	0.92157
0.95668	0.93000
0.95265	0.94000
0.95000	0.94643
0.94852	0.95000
0.94431	0.96000
0.94000	0.96998
0.93999	0.97000
0.93558	0.98000
0.93108	0.99000
0.93000	0.99234
0.92647	1.00000
0.92177	1.01000
0.92000	1.01369
0.91696	1.02000
0.91206	1.03000
0.91000	1.03413
0.90705	1.04000
0.90195	1.05000
0.90000	1.05375
0.89673	1.06000
0.89142	1.07000
0.89000	1.07262
0.88599	1.08000
0.88046	1.09000
0.88000	1.09082
0.87482	1.10000
0.87000	1.10840
0.86907	1.11000
0.86321	1.12000
0.86000	1.12539
0.85724	1.13000
0.85115	1.14000
0.85000	1.14187
0.84495	1.15000
0.84000	1.15784
0.83863	1.16000
0.83219	1.17000
0.83000	1.17335
0.82563	1.18000
0.82000	1.18843
0.81895	1.19000
0.81214	1.20000
0.81000	1.20310
0.80520	1.21000
0.80000	1.21739
0.79814	1.22000
0.79095	1.23000
0.79000	1.23131
0.78362	1.24000
0.78000	1.24488
0.77616	1.25000
0.77000	1.25813
0.76857	1.26000
0.76083	1.27000
0.76000	1.27106
0.75295	1.28000
0.75000	1.28370
0.74493	1.29000
0.74000	1.29605
0.73675	1.30000
0.73000	1.30813
0.72843	1.31000
0.72000	1.31995
0.71996	1.32000
0.71132	1.33000
0.71000	1.33151
0.70252	1.34000
0.70000	1.34283
0.69356	1.35000
0.69000	1.35392
0.68443	1.36000
0.68000	1.36479
0.67513	1.37000
0.67000	1.37544
0.66565	1.38000
0.66000	1.38588
0.65600	1.39000
0.65000	1.39612
0.64615	1.40000
0.64000	1.40616
0.63612	1.41000
0.63000	1.41601
0.62589	1.42000
0.62000	1.42568
0.61546	1.43000
0.61000	1.43516
0.60482	1.44000
0.60000	1.44448
0.59398	1.45000
0.59000	1.45362
0.58291	1.46000
0.58000	1.46260
0.57162	1.47000
0.57000	1.47142
0.56009	1.48000
0.56000	1.48008
0.55000	1.48859
0.54832	1.49000
0.54000	1.49694
0.53629	1.50000
0.53000	1.50516
0.52401	1.51000
0.52000	1.51323
0.51147	1.52000
0.51000	1.52116
0.50000	1.52896
0.49864	1.53000
0.49000	1.53662
0.48552	1.54000
0.48000	1.54415
0.47210	1.55000
0.47000	1.55155
0.46000	1.55883
0.45837	1.56000
0.45000	1.56599
0.44430	1.57000
0.44000	1.57302
0.43000	1.57994
0.42991	1.58000
0.42000	1.58673
0.41513	1.59000
0.41000	1.59342
0.40000	1.59999
0.39999	1.60000
0.39000	1.60645
0.38443	1.61000
0.38000	1.61281
0.37000	1.61906
0.36847	1.62000
0.36000	1.62520
0.35205	1.63000
0.35000	1.63123
0.34000	1.63717
0.33516	1.64000
0.33000	1.64300
0.32000	1.64874
0.31777	1.65000
0.31000	1.65438
0.30000	1.65992
0.29985	1.66000
0.29000	1.66537
0.28135	1.67000
0.28000	1.67072
0.27000	1.67598
0.26223	1.68000
0.26000	1.68115
0.25000	1.68623
0.24244	1.69000
0.24000	1.69122
0.23000	1.69612
0.22193	1.70000
0.22000	1.70093
0.21000	1.70566
0.20065	1.71000
0.20000	1.71030
0.19000	1.71486
0.18000	1.71933
0.17848	1.72000
0.17000	1.72372
0.16000	1.72804
0.15536	1.73000
0.15000	1.73227
0.14000	1.73642
0.13119	1.74000
0.13000	1.74049
0.12000	1.74448
0.11000	1.74839
0.10581	1.75000
0.10000	1.75223
0.09000	1.75599
0.08000	1.75967
0.07910	1.76000
0.07000	1.76329
0.06000	1.76682
0.05081	1.77000
0.05000	1.77028
0.04000	1.77367
0.03000	1.77699
0.02071	1.78000
0.02000	1.78023
0.01000	1.78340
0.00000	1.78650
-0.01000	1.78953
-0.01158	1.79000
-0.02000	1.79249
-0.03000	1.79538
-0.04000	1.79821
-0.04652	1.80000
-0.05000	1.80096
-0.06000	1.80364
-0.07000	1.80626
-0.08000	1.80881
-0.08480	1.81000
-0.09000	1.81129
-0.10000	1.81371
-0.11000	1.81605
-0.12000	1.81834
-0.12750	1.82000
-0.13000	1.82055
-0.14000	1.82271
-0.15000	1.82480
-0.16000	1.82682
-0.17000	1.82878
-0.17646	1.83000
-0.18000	1.83067
-0.19000	1.83250
-0.20000	1.83427
-0.21000	1.83597
-0.22000	1.83761
-0.23000	1.83919
-0.23533	1.84000
-0.24000	1.84071
-0.25000	1.84216
-0.26000	1.84355
-0.27000	1.84489
-0.28000	1.84615
-0.29000	1.84736
-0.30000	1.84851
-0.31000	1.84959
-0.31398	1.85000
-0.32000	1.85062
-0.33000	1.85158
-0.34000	1.85248
-0.35000	1.85333
-0.36000	1.85411
-0.37000	1.85483
-0.38000	1.85550
-0.39000	1.85610
-0.40000	1.85664
-0.41000	1.85713
-0.42000	1.85755
-0.43000	1.85792
-0.44000	1.85822
-0.45000	1.85847
-0.46000	1.85866
-0.47000	1.85878
-0.48000	1.85885
-0.49000	1.85887
-0.50000	1.85882
-0.51000	1.85871
-0.52000	1.85854
-0.53000	1.85832
-0.54000	1.85804
-0.55000	1.85770
-0.56000	1.85730
-0.57000	1.85684
-0.58000	1.85632
-0.59000	1.85574
-0.60000	1.85511
-0.61000	1.85441
-0.62000	1.85366
-0.63000	1.85285
-0.64000	1.85198
-0.65000	1.85105
-0.66000	1.85006
-0.66058	1.85000
-0.67000	1.84901
-0.68000	1.84791
-0.69000	1.84674
-0.70000	1.84552
-0.71000	1.84424
-0.72000	1.84289
-0.73000	1.84149
-0.74000	1.84003
-0.74019	1.84000
-0.75000	1.83851
-0.76000	1.83693
-0.77000	1.83528
-0.78000	1.83358
-0.79000	1.83182
-0.80000	1.83000
-0.80001	1.83000
-0.81000	1.82812
-0.82000	1.82618
-0.83000	1.82417
-0.84000	1.82211
-0.84993	1.82000
-0.85000	1.81999
-0.86000	1.81780
-0.87000	1.81555
-0.88000	1.81324
-0.89000	1.81087
-0.89358	1.81000
-0.90000	1.80844
-0.91000	1.80594
-0.92000	1.80338
-0.93000	1.80076
-0.93284	1.80000
-0.94000	1.79808
-0.95000	1.79533
-0.96000	1.79252
-0.96877	1.79000
-0.97000	1.78964
-0.98000	1.78671
-0.99000	1.78370
-1.00000	1.78063
-1.00203	1.78000
-1.01000	1.77750
-1.02000	1.77430
-1.03000	1.77104
-1.03313	1.77000
-1.04000	1.76771
-1.05000	1.76431
-1.06000	1.76085
-1.06242	1.76000
-1.07000	1.75732
-1.08000	1.75372
-1.09000	1.75006
-1.09016	1.75000
-1.10000	1.74632
-1.11000	1.74252
-1.11653	1.74000
-1.12000	1.73865
-1.13000	1.73471
-1.14000	1.73070
-1.14172	1.73000
-1.15000	1.72662
-1.16000	1.72247
-1.16585	1.72000
-1.17000	1.71824
-1.18000	1.71395
-1.18905	1.71000
-1.19000	1.70958
-1.20000	1.70514
-1.21000	1.70063
-1.21137	1.70000
-1.22000	1.69604
-1.23000	1.69137
-1.23291	1.69000
-1.24000	1.68664
-1.25000	1.68182
-1.25374	1.68000
-1.26000	1.67693
-1.27000	1.67196
-1.27390	1.67000
-1.28000	1.66692
-1.29000	1.66179
-1.29346	1.66000
-1.30000	1.65659
-1.31000	1.65131
-1.31244	1.65000
-1.32000	1.64594
-1.33000	1.64050
-1.33090	1.64000
-1.34000	1.63497
-1.34886	1.63000
-1.35000	1.62936
-1.36000	1.62366
-1.36635	1.62000
-1.37000	1.61788
-1.38000	1.61202
-1.38340	1.61000
-1.39000	1.60606
-1.40000	1.60003
-1.40004	1.60000
-1.41000	1.59390
-1.41628	1.59000
-1.42000	1.58768
-1.43000	1.58137
-1.43215	1.58000
-1.44000	1.57497
-1.44766	1.57000
-1.45000	1.56848
-1.46000	1.56189
-1.46284	1.56000
-1.47000	1.55521
-1.47769	1.55000
-1.48000	1.54843
-1.49000	1.54155
-1.49224	1.54000
-1.50000	1.53458
-1.50648	1.53000
-1.51000	1.52750
-1.52000	1.52033
-1.52045	1.52000
-1.53000	1.51305
-1.53414	1.51000
-1.54000	1.50566
-1.54757	1.50000
-1.55000	1.49817
-1.56000	1.49058
-1.56075	1.49000
-1.57000	1.48287
-1.57368	1.48000
-1.58000	1.47505
-1.58638	1.47000
-1.59000	1.46712
-1.59886	1.46000
-1.60000	1.45908
-1.61000	1.45092
-1.61111	1.45000
-1.62000	1.44263
-1.62315	1.44000
-1.63000	1.43423
-1.63498	1.43000
-1.64000	1.42571
-1.64662	1.42000
-1.65000	1.41706
-1.65806	1.41000
-1.66000	1.40829
-1.66932	1.40000
-1.67000	1.39939
-1.68000	1.39035
-1.68039	1.39000
-1.69000	1.38118
-1.69128	1.38000
-1.70000	1.37187
-1.70200	1.37000
-1.71000	1.36243
-1.71255	1.36000
-1.72000	1.35284
-1.72293	1.35000
-1.73000	1.34310
-1.73315	1.34000
-1.74000	1.33322
-1.74322	1.33000
-1.75000	1.32318
-1.75314	1.32000
-1.76000	1.31299
-1.76290	1.31000
-1.77000	1.30264
-1.77252	1.30000
-1.78000	1.29212
-1.78200	1.29000
-1.79000	1.28144
-1.79134	1.28000
-1.80000	1.27059
-1.80054	1.27000
-1.80960	1.26000
-1.81000	1.25956
-1.81854	1.25000
-1.82000	1.24835
-1.82734	1.24000
-1.83000	1.23695
-1.83602	1.23000
-1.84000	1.22536
-1.84457	1.22000
-1.85000	1.21358
-1.85301	1.21000
-1.86000	1.20160
-1.86132	1.20000
-1.86952	1.19000
-1.87000	1.18941
-1.87760	1.18000
-1.88000	1.17700
-1.88557	1.17000
-1.89000	1.16437
-1.89342	1.16000
-1.90000	1.15152
-1.90117	1.15000
-1.90881	1.14000
-1.91000	1.13842
-1.91634	1.13000
-1.92000	1.12509
-1.92377	1.12000
-1.93000	1.11150
-1.93109	1.11000
-1.93832	1.10000
-1.94000	1.09765
-1.94544	1.09000
-1.95000	1.08352
-1.95247	1.08000
-1.95939	1.07000
-1.96000	1.06912
-1.96623	1.06000
-1.97000	1.05441
-1.97296	1.05000
-1.97961	1.04000
-1.98000	1.03941
-1.98616	1.03000
-1.99000	1.02407
-1.99262	1.02000
-1.99900	1.01000
-2.00000	1.00841
-2.00528	1.00000
-2.01000	0.99239
-2.01147	0.99000
-2.01758	0.98000
-2.02000	0.97600
-2.02361	0.97000
-2.02955	0.96000
-2.03000	0.95923
-2.03540	0.95000
-2.04000	0.94204
-2.04118	0.94000
-2.04687	0.93000
-2.05000	0.92443
-2.05248	0.92000
-2.05801	0.91000
-2.06000	0.90636
-2.06346	0.90000
-2.06884	0.89000
-2.07000	0.88781
-2.07413	0.88000
-2.07935	0.87000
-2.08000	0.86874
-2.08449	0.86000
-2.08956	0.85000
-2.09000	0.84913
-2.09455	0.84000
-2.09947	0.83000
-2.10000	0.82892
-2.10432	0.82000
-2.10909	0.81000
-2.11000	0.80808
-2.11379	0.80000
-2.11842	0.79000
-2.12000	0.78655
-2.12298	0.78000
-2.12747	0.77000
-2.13000	0.76428
-2.13189	0.76000
-2.13624	0.75000
-2.14000	0.74122
-2.14052	0.74000
-2.14473	0.73000
-2.14888	0.72000
-2.15000	0.71726
-2.15296	0.71000
-2.15697	0.70000
-2.16000	0.69233
-2.16092	0.69000
-2.16480	0.68000
-2.16861	0.67000
-2.17000	0.66630
-2.17236	0.66000
-2.17605	0.65000
-2.17967	0.64000
-2.18000	0.63907
-2.18323	0.63000
-2.18672	0.62000
-2.19000	0.61046
-2.19016	0.61000
-2.19353	0.60000
-2.19683	0.59000
-2.20000	0.58025
-2.20008	0.58000
-2.20326	0.57000
-2.20639	0.56000
-2.20945	0.55000
-2.21000	0.54818
-2.21245	0.54000
-2.21540	0.53000
-2.21828	0.52000
-2.22000	0.51391
-2.22110	0.51000
-2.22387	0.50000
-2.22657	0.49000
-2.22922	0.48000
-2.23000	0.47699
-2.23181	0.47000
-2.23434	0.46000
-2.23681	0.45000
-2.23923	0.44000
-2.24000	0.43672
-2.24158	0.43000
-2.24388	0.42000
-2.24613	0.41000
-2.24831	0.40000
-2.25000	0.39209
-2.25044	0.39000
-2.25252	0.38000
-2.25453	0.37000
-2.25650	0.36000
-2.25840	0.35000
-2.26000	0.34136
-2.26025	0.34000
-2.26205	0.33000
-2.26379	0.32000
-2.26547	0.31000
-2.26710	0.30000
-2.26867	0.29000
-2.27000	0.28128
-2.27019	0.28000
-2.27166	0.27000
-2.27307	0.26000
-2.27443	0.25000
-2.27573	0.24000
-2.27698	0.23000
-2.27817	0.22000
-2.27931	0.21000
-2.28000	0.20368
-2.28040	0.20000
-2.28143	0.19000
-2.28241	0.18000
-2.28334	0.17000
-2.28421	0.16000
-2.28503	0.15000
-2.28580	0.14000
-2.28651	0.13000
-2.28717	0.12000
-2.28778	0.11000
-2.28833	0.10000
-2.28884	0.09000
-2.28928	0.08000
-2.28968	0.07000
-2.29000	0.06065
-2.29002	0.06000
-2.29031	0.05000
-2.29055	0.04000
-2.29073	0.03000
-2.29087	0.02000
-2.29094	0.01000
-2.29097	0.00000
-2.29094	-0.01000
-2.29087	-0.02000
-2.29073	-0.03000
-2.29055	-0.04000
-2.29031	-0.05000
-2.29002	-0.06000
-2.29000	-0.06065
-2.28968	-0.07000
-2.28928	-0.08000
-2.28884	-0.09000
-2.28833	-0.10000
-2.28778	-0.11000
-2.28717	-0.12000
-2.28651	-0.13000
-2.28580	-0.14000
-2.28503	-0.15000
-2.28421	-0.16000
-2.28334	-0.17000
-2.28241	-0.18000
-2.28143	-0.19000
-2.28040	-0.20000
-2.28000	-0.20368
-2.27931	-0.21000
-2.27817	-0.22000
-2.27698	-0.23000
-2.27573	-0.24000
-2.27443	-0.25000
-2.27307	-0.26000
-2.27166	-0.27000
-2.27019	-0.28000
-2.27000	-0.28128
-2.26867	-0.29000
-2.26710	-0.30000
-2.26547	-0.31000
-2.26379	-0.32000
-2.26205	-0.33000
-2.26025	-0.34000
-2.26000	-0.34136
-2.25840	-0.35000
-2.25650	-0.36000
-2.25453	-0.37000
-2.25252	-0.38000
-2.25044	-0.39000
-2.25000	-0.39209
-2.24831	-0.40000
-2.24613	-0.41000
-2.24388	-0.42000
-2.24158	-0.43000
-2.24000	-0.43672
-2.23923	-0.44000
-2.23681	-0.45000
-2.23434	-0.46000
-2.23181	-0.47000
-2.23000	-0.47699
-2.22922	-0.48000
-2.22657	-0.49000
-2.22387	-0.50000
-2.22110	-0.51000
-2.22000	-0.51391
-2.21828	-0.52000
-2.21540	-0.53000
-2.21245	-0.54000
-2.21000	-0.54818
-2.20945	-0.55000
-2.20639	-0.56000
-2.20326	-0.57000
-2.20008	-0.58000
-2.20000	-0.58025
-2.19683	-0.59000
-2.19353	-0.60000
-2.19016	-0.61000
-2.19000	-0.61046
-2.18672	-0.62000
-2.18323	-0.63000
-2.18000	-0.63907
-2.17967	-0.64000
-2.17605	-0.65000
-2.17236	-0.66000
-2.17000	-0.66630
-2.16861	-0.67000
-2.16480	-0.68000
-2.16092	-0.69000
-2.16000	-0.69233
-2.15697	-0.70000
-2.15296	-0.71000
-2.15000	-0.71726
-2.14888	-0.72000
-2.14473	-0.73000
-2.14052	-0.74000
-2.14000	-0.74122
-2.13624	-0.75000
-2.13189	-0.76000
-2.13000	-0.76428
-2.12747	-0.77000
-2.12298	-0.78000
-2.12000	-0.78655
-2.11842	-0.79000
-2.11379	-0.80000
-2.11000	-0.80808
-2.10909	-0.81000
-2.10432	-0.82000
-2.10000	-0.82892
-2.09947	-0.83000
-2.09455	-0.84000
-2.09000	-0.84913
-2.08956	-0.85000
-2.08449	-0.86000
-2.08000	-0.86874
-2.07935	-0.87000
-2.07413	-0.88000
-2.07000	-0.88781
-2.06884	-0.89000
-2.06346	-0.90000
-2.06000	-0.90636
-2.05801	-0.91000
-2.05248	-0.92000
-2.05000	-0.92443
-2.04687	-0.93000
-2.04118	-0.94000
-2.04000	-0.94204
-2.03540	-0.95000
-2.03000	-0.95923
-2.02955	-0.96000
-2.02361	-0.97000
-2.02000	-0.97600
-2.01758	-0.98000
-2.01147	-0.99000
-2.01000	-0.99239
-2.00528	-1.00000
-2.00000	-1.00841
-1.99900	-1.01000
-1.99262	-1.02000
-1.99000	-1.02407
-1.98616	-1.03000
-1.98000	-1.03941
-1.97961	-1.04000
-1.97296	-1.05000
-1.97000	-1.05441
-1.96623	-1.06000
-1.96000	-1.06912
-1.95939	-1.07000
-1.95247	-1.08000
-1.95000	-1.08352
-1.94544	-1.09000
-1.94000	-1.09765
-1.93832	-1.10000
-1.93109	-1.11000
-1.93000	-1.11150
-1.92377	-1.12000
-1.92000	-1.12509
-1.91634	-1.13000
-1.91000	-1.13842
-1.90881	-1.14000
-1.90117	-1.15000
-1.90000	-1.15152
-1.89342	-1.16000
-1.89000	-1.16437
-1.88557	-1.17000
-1.88000	-1.17700
-1.87760	-1.18000
-1.87000	-1.18941
-1.86952	-1.19000
-1.86132	-1.20000
-1.86000	-1.20160
-1.85301	-1.21000
-1.85000	-1.21358
-1.84457	-1.22000
-1.84000	-1.22536
-1.83602	-1.23000
-1.83000	-1.23695
-1.82734	-1.24000
-1.82000	-1.24835
-1.81854	-1.25000
-1.81000	-1.25956
-1.80960	-1.26000
-1.80054	-1.27000
-1.80000	-1.27059
-1.79134	-1.28000
-1.79000	-1.28144
-1.78200	-1.29000
-1.78000	-1.29212
-1.77252	-1.30000
-1.77000	-1.30264
-1.76290	-1.31000
-1.76000	-1.31299
-1.75314	-1.32000
-1.75000	-1.32318
-1.74322	-1.33000
-1.74000	-1.33322
-1.73315	-1.34000
-1.73000	-1.34310
-1.72293	-1.35000
-1.72000	-1.35284
-1.71255	-1.36000
-1.71000	-1.36243
-1.70200	-1.37000


==> unifac_2_1.dat <==
0.71113	1.66000
0.72000	1.65673
0.73000	1.65292
0.73747	1.65000
0.74000	1.64900
0.75000	1.64495
0.76000	1.64079
0.76184	1.64000
0.77000	1.63649
0.78000	1.63207
0.78457	1.63000
0.79000	1.62752
0.80000	1.62284
0.80591	1.62000
0.81000	1.61802
0.82000	1.61307
0.82605	1.61000
0.83000	1.60798
0.84000	1.60275
0.84513	1.60000
0.85000	1.59737
0.86000	1.59185
0.86327	1.59000
0.87000	1.58617
0.88000	1.58035
0.88059	1.58000
0.89000	1.57436
0.89711	1.57000
0.90000	1.56821
0.91000	1.56190
0.91296	1.56000
0.92000	1.55542
0.92817	1.55000
0.93000	1.54877
0.94000	1.54194
0.94278	1.54000
0.95000	1.53492
0.95686	1.53000
0.96000	1.52772
0.97000	1.52032
0.97043	1.52000
0.98000	1.51272
0.98351	1.51000
0.99000	1.50491
0.99615	1.50000
1.00000	1.49689
1.00837	1.49000
1.01000	1.48864
1.02000	1.48017
1.02020	1.48000
1.03000	1.47145
1.03164	1.47000
1.04000	1.46248
1.04272	1.46000
1.05000	1.45325
1.05346	1.45000
1.06000	1.44375
1.06387	1.44000
1.07000	1.43396
1.07397	1.43000
1.08000	1.42387
1.08376	1.42000
1.09000	1.41347
1.09327	1.41000
1.10000	1.40273
1.10250	1.40000
1.11000	1.39165
1.11146	1.39000
1.12000	1.38019
1.12016	1.38000
1.12861	1.37000
1.13000	1.36832
1.13681	1.36000
1.14000	1.35602
1.14478	1.35000
1.15000	1.34327
1.15251	1.34000
1.16000	1.33004
1.16003	1.33000
1.16732	1.32000
1.17000	1.31624
1.17440	1.31000
1.18000	1.30187
1.18128	1.30000
1.18795	1.29000
1.19000	1.28684
1.19442	1.28000
1.20000	1.27112
1.20070	1.27000
1.20678	1.26000
1.21000	1.25456
1.21268	1.25000
1.21839	1.24000
1.22000	1.23710
1.22392	1.23000
1.22927	1.22000
1.23000	1.21860
1.23445	1.21000
1.23945	1.20000
1.24000	1.19887
1.24428	1.19000
1.24895	1.18000
1.25000	1.17766
1.25344	1.17000
1.25777	1.16000
1.26000	1.15464
1.26193	1.15000
1.26593	1.14000
1.26977	1.13000
1.27000	1.12937
1.27345	1.12000
1.27696	1.11000
1.28000	1.10096
1.28032	1.10000
1.28352	1.09000
1.28656	1.08000
1.28945	1.07000
1.29000	1.06797
1.29217	1.06000
1.29475	1.05000
1.29716	1.04000
1.29941	1.03000
1.30000	1.02719
1.30151	1.02000
1.30345	1.01000
1.30523	1.00000
1.30685	0.99000
1.30830	0.98000
1.30960	0.97000
1.31000	0.96643
1.31073	0.96000
1.31170	0.95000
1.31250	0.94000
1.31313	0.93000
1.31359	0.92000
1.31387	0.91000
1.31398	0.90000
1.31391	0.89000
1.31365	0.88000
1.31321	0.87000
1.31258	0.86000
1.31175	0.85000
1.31072	0.84000
1.31000	0.83421
1.30948	0.83000
1.30803	0.82000
1.30637	0.81000
1.30448	0.80000
1.30235	0.79000
1.30000	0.78009
1.29998	0.78000
1.29736	0.77000
1.29448	0.76000
1.29132	0.75000
1.29000	0.74615
1.28787	0.74000
1.28413	0.73000
1.28006	0.72000
1.28000	0.71987
1.27566	0.71000
1.27090	0.70000
1.27000	0.69823
1.26577	0.69000
1.26022	0.68000
1.26000	0.67962
1.25426	0.67000
1.25000	0.66336
1.24782	0.66000
1.24087	0.65000
1.24000	0.64881
1.23340	0.64000
1.23000	0.63575
1.22532	0.63000
1.22000	0.62386
1.21659	0.62000
1.21000	0.61297
1.20716	0.61000
1.20000	0.60295
1.19694	0.60000
1.19000	0.59369
1.18585	0.59000
1.18000	0.58509
1.17379	0.58000
1.17000	0.57706
1.16064	0.57000
1.16000	0.56954
1.15000	0.56253
1.14630	0.56000
1.14000	0.55592
1.13058	0.55000
1.13000	0.54965
1.12000	0.54378
1.11336	0.54000
1.11000	0.53818
1.10000	0.53288
1.09443	0.53000
1.09000	0.52782
1.08000	0.52300
1.07362	0.52000
1.07000	0.51838
1.06000	0.51397
1.05075	0.51000
1.05000	0.50969
1.04000	0.50563
1.03000	0.50166
1.02576	0.50000
1.02000	0.49785
1.01000	0.49415
1.00000	0.49053
0.99854	0.49000
0.99000	0.48705
0.98000	0.48363
0.97000	0.48026
0.96923	0.48000
0.96000	0.47701
0.95000	0.47380
0.94000	0.47062
0.93809	0.47000
0.93000	0.46752
0.92000	0.46445
0.91000	0.46139
0.90550	0.46000
0.90000	0.45838
0.89000	0.45541
0.88000	0.45243
0.87190	0.45000
0.87000	0.44946
0.86000	0.44654
0.85000	0.44361
0.84000	0.44066
0.83781	0.44000
0.83000	0.43775
0.82000	0.43484
0.81000	0.43190
0.80363	0.43000
0.80000	0.42897
0.79000	0.42606
0.78000	0.42312
0.77000	0.42015
0.76951	0.42000
0.76000	0.41723
0.75000	0.41428
0.74000	0.41131
0.73572	0.41000
0.73000	0.40835
0.72000	0.40540
0.71000	0.40242
0.70198	0.40000
0.70000	0.39943
0.69000	0.39649
0.68000	0.39354
0.67000	0.39056
0.66816	0.39000
0.66000	0.38765
0.65000	0.38474
0.64000	0.38183
0.63373	0.38000
0.63000	0.37896
0.62000	0.37616
0.61000	0.37337
0.60000	0.37062
0.59776	0.37000
0.59000	0.36796
0.58000	0.36537
0.57000	0.36283
0.56000	0.36038
0.55845	0.36000
0.55000	0.35805
0.54000	0.35582
0.53000	0.35371
0.52000	0.35172
0.51074	0.35000
0.51000	0.34987
0.50000	0.34819
0.49000	0.34666
0.48000	0.34530
0.47000	0.34412
0.46000	0.34312
0.45000	0.34232
0.44000	0.34171
0.43000	0.34129
0.42000	0.34107
0.41000	0.34105
0.40000	0.34121
0.39000	0.34156
0.38000	0.34209
0.37000	0.34279
0.36000	0.34364
0.35000	0.34465
0.34000	0.34578
0.33000	0.34704
0.32000	0.34841
0.31000	0.34986
0.30909	0.35000
0.30000	0.35143
0.29000	0.35306
0.28000	0.35475
0.27000	0.35648
0.26000	0.35825
0.25015	0.36000
0.25000	0.36003
0.24000	0.36186
0.23000	0.36369
0.22000	0.36552
0.21000	0.36732
0.20000	0.36910
0.19479	0.37000
0.19000	0.37087
0.18000	0.37262
0.17000	0.37433
0.16000	0.37599
0.15000	0.37759
0.14000	0.37914
0.13412	0.38000
0.13000	0.38064
0.12000	0.38209
0.11000	0.38347
0.10000	0.38478
0.09000	0.38602
0.08000	0.38717
0.07000	0.38825
0.06000	0.38925
0.05179	0.39000
0.05000	0.39017
0.04000	0.39102
0.03000	0.39178
0.02000	0.39246
0.01000	0.39304
0.00000	0.39353
-0.01000	0.39393
-0.02000	0.39424
-0.03000	0.39445
-0.04000	0.39456
-0.05000	0.39458
-0.06000	0.39450
-0.07000	0.39431
-0.08000	0.39403
-0.09000	0.39365
-0.10000	0.39316
-0.11000	0.39257
-0.12000	0.39188
-0.13000	0.39108
-0.14000	0.39017
-0.14169	0.39000
-0.15000	0.38916
-0.16000	0.38804
-0.17000	0.38682
-0.18000	0.38548
-0.19000	0.38403
-0.20000	0.38247
-0.21000	0.38079
-0.21448	0.38000
-0.22000	0.37900
-0.23000	0.37710
-0.24000	0.37508
-0.25000	0.37295
-0.26000	0.37069
-0.26300	0.37000
-0.27000	0.36832
-0.28000	0.36583
-0.29000	0.36322
-0.30000	0.36049
-0.30178	0.36000
-0.31000	0.35764
-0.32000	0.35466
-0.33000	0.35156
-0.33495	0.35000
-0.34000	0.34834
-0.35000	0.34498
-0.36000	0.34151
-0.36432	0.34000
-0.37000	0.33791
-0.38000	0.33418
-0.39000	0.33034
-0.39090	0.33000
-0.40000	0.32635
-0.41000	0.32225
-0.41549	0.32000
-0.42000	0.31803
-0.43000	0.31368
-0.43837	0.31000
-0.44000	0.30923
-0.45000	0.30464
-0.45996	0.30000
-0.46000	0.29998
-0.47000	0.29517
-0.48000	0.29032
-0.48069	0.29000
-0.49000	0.28533
-0.50000	0.28035
-0.50074	0.28000
-0.51000	0.27525
-0.52000	0.27022
-0.52048	0.27000
-0.53000	0.26513
-0.54000	0.26021
-0.54047	0.26000
-0.55000	0.25532
-0.56000	0.25078
-0.56202	0.25000
-0.57000	0.24649
-0.58000	0.24279
-0.58963	0.24000
-0.59000	0.23988
-0.60000	0.23787
-0.61000	0.23731
-0.62000	0.23863
-0.62389	0.24000
-0.63000	0.24219
-0.64000	0.24852
-0.64160	0.25000
-0.65000	0.25791
-0.65168	0.26000
-0.65951	0.27000
-0.66000	0.27063
-0.66594	0.28000
-0.67000	0.28666
-0.67174	0.29000
-0.67689	0.30000
-0.68000	0.30624
-0.68165	0.31000
-0.68600	0.32000
-0.69000	0.32958
-0.69016	0.33000
-0.69392	0.34000
-0.69754	0.35000
-0.70000	0.35703
-0.70096	0.36000
-0.70413	0.37000
-0.70718	0.38000
-0.71000	0.38969
-0.71009	0.39000
-0.71277	0.40000
-0.71534	0.41000
-0.71779	0.42000
-0.72000	0.42948
-0.72011	0.43000
-0.72227	0.44000
-0.72431	0.45000
-0.72624	0.46000
-0.72805	0.47000
-0.72976	0.48000
-0.73000	0.48148
-0.73133	0.49000
-0.73279	0.50000
-0.73414	0.51000
-0.73539	0.52000
-0.73654	0.53000
-0.73758	0.54000
-0.73852	0.55000
-0.73935	0.56000
-0.74000	0.56882
-0.74008	0.57000
-0.74071	0.58000
-0.74123	0.59000
-0.74166	0.60000
-0.74198	0.61000
-0.74221	0.62000
-0.74234	0.63000
-0.74237	0.64000
-0.74231	0.65000
-0.74215	0.66000
-0.74189	0.67000
-0.74153	0.68000
-0.74108	0.69000
-0.74053	0.70000
-0.74000	0.70825
-0.73989	0.71000
-0.73914	0.72000
-0.73830	0.73000
-0.73737	0.74000
-0.73634	0.75000
-0.73521	0.76000
-0.73398	0.77000
-0.73266	0.78000
-0.73125	0.79000
-0.73000	0.79823
-0.72973	0.80000
-0.72812	0.81000
-0.72641	0.82000
-0.72460	0.83000
-0.72269	0.84000
-0.72068	0.85000
-0.72000	0.85323
-0.71858	0.86000
-0.71637	0.87000
-0.71406	0.88000
-0.71165	0.89000
-0.71000	0.89658
-0.70914	0.90000
-0.70653	0.91000
-0.70382	0.92000
-0.70100	0.93000
-0.70000	0.93341
-0.69807	0.94000
-0.69504	0.95000
-0.69191	0.96000
-0.69000	0.96589
-0.68867	0.97000
-0.68532	0.98000
-0.68186	0.99000
-0.68000	0.99521
-0.67829	1.00000
-0.67461	1.01000
-0.67082	1.02000
-0.67000	1.02210
-0.66692	1.03000
-0.66290	1.04000
-0.66000	1.04701
-0.65876	1.05000
-0.65451	1.06000
-0.65014	1.07000
-0.65000	1.07031
-0.64565	1.08000
-0.64104	1.09000
-0.64000	1.09219
-0.63630	1.10000
-0.63144	1.11000
-0.63000	1.11288
-0.62645	1.12000
-0.62133	1.13000
-0.62000	1.13254
-0.61608	1.14000
-0.61070	1.15000
-0.61000	1.15128
-0.60519	1.16000
-0.60000	1.16918
-0.59954	1.17000
-0.59374	1.18000
-0.59000	1.18631
-0.58781	1.19000
-0.58173	1.20000
-0.58000	1.20278
-0.57550	1.21000
-0.57000	1.21863
-0.56912	1.22000
-0.56259	1.23000
-0.56000	1.23388
-0.55590	1.24000
-0.55000	1.24862
-0.54905	1.25000
-0.54204	1.26000
-0.54000	1.26285
-0.53486	1.27000
-0.53000	1.27662
-0.52750	1.28000
-0.52000	1.28997
-0.51998	1.29000
-0.51227	1.30000
-0.51000	1.30288
-0.50437	1.31000
-0.50000	1.31542
-0.49628	1.32000
-0.49000	1.32760
-0.48800	1.33000
-0.48000	1.33944
-0.47952	1.34000
-0.47083	1.35000
-0.47000	1.35093
-0.46192	1.36000
-0.46000	1.36211
-0.45279	1.37000
-0.45000	1.37300
-0.44343	1.38000
-0.44000	1.38359
-0.43383	1.39000
-0.43000	1.39392
-0.42399	1.40000
-0.42000	1.40398
-0.41390	1.41000
-0.41000	1.41378
-0.40353	1.42000
-0.40000	1.42335
-0.39290	1.43000
-0.39000	1.43267
-0.38197	1.44000
-0.38000	1.44177
-0.37074	1.45000
-0.37000	1.45065
-0.36000	1.45931
-0.35920	1.46000
-0.35000	1.46777
-0.34732	1.47000
-0.34000	1.47602
-0.33509	1.48000
-0.33000	1.48408
-0.32251	1.49000
-0.32000	1.49195
-0.31000	1.49965
-0.30953	1.50000
-0.30000	1.50715
-0.29614	1.51000
-0.29000	1.51448
-0.28231	1.52000
-0.28000	1.52164
-0.27000	1.52864
-0.26802	1.53000
-0.26000	1.53546
-0.25323	1.54000
-0.25000	1.54214
-0.24000	1.54865
-0.23790	1.55000
-0.23000	1.55501
-0.22200	1.56000
-0.22000	1.56123
-0.21000	1.56730
-0.20546	1.57000
-0.20000	1.57322
-0.19000	1.57900
-0.18825	1.58000
-0.18000	1.58464
-0.17028	1.59000
-0.17000	1.59016
-0.16000	1.59552
-0.15147	1.60000
-0.15000	1.60077
-0.14000	1.60587
-0.13174	1.61000
-0.13000	1.61086
-0.12000	1.61571
-0.11096	1.62000
-0.11000	1.62045
-0.10000	1.62506
-0.09000	1.62955
-0.08898	1.63000
-0.08000	1.63392
-0.07000	1.63817
-0.06561	1.64000
-0.06000	1.64231
-0.05000	1.64633
-0.04063	1.65000
-0.04000	1.65025
-0.03000	1.65404
-0.02000	1.65773
-0.01366	1.66000
-0.01000	1.66130
0.00000	1.66477
0.01000	1.66813
0.01574	1.67000
0.02000	1.67138
0.03000	1.67453
0.04000	1.67757
0.04826	1.68000
0.05000	1.68051
0.06000	1.68334
0.07000	1.68607
0.08000	1.68870
0.08511	1.69000
0.09000	1.69123
0.10000	1.69366
0.11000	1.69599
0.12000	1.69822
0.12832	1.70000
0.13000	1.70036
0.14000	1.70239
0.15000	1.70433
0.16000	1.70617
0.17000	1.70791
0.18000	1.70956
0.18282	1.71000
0.19000	1.71111
0.20000	1.71257
0.21000	1.71393
0.22000	1.71520
0.23000	1.71637
0.24000	1.71745
0.25000	1.71843
0.26000	1.71932
0.26846	1.72000
0.27000	1.72012
0.28000	1.72083
0.29000	1.72144
0.30000	1.72195
0.31000	1.72238
0.32000	1.72271
0.33000	1.72295
0.34000	1.72309
0.35000	1.72314
0.36000	1.72310
0.37000	1.72297
0.38000	1.72274
0.39000	1.72242
0.40000	1.72200
0.41000	1.72150
0.42000	1.72089
0.43000	1.72020
0.43248	1.72000
0.44000	1.71940
0.45000	1.71852
0.46000	1.71753
0.47000	1.71646
0.48000	1.71528
0.49000	1.71401
0.50000	1.71265
0.51000	1.71118
0.51759	1.71000
0.52000	1.70962
0.53000	1.70796
0.54000	1.70620
0.55000	1.70434
0.56000	1.70239
0.57000	1.70033
0.57152	1.70000
0.58000	1.69817
0.59000	1.69590
0.60000	1.69353
0.61000	1.69107
0.61415	1.69000
0.62000	1.68849
0.63000	1.68581
0.64000	1.68302
0.65000	1.68012
0.65042	1.68000
0.66000	1.67712
0.67000	1.67400
0.68000	1.67078
0.68233	1.67000
0.69000	1.66744
0.70000	1.66398
0.71000	1.66042
0.71113	1.66000


==> unifac_2_2.dat <==
-0.70627	-0.73000
-0.70000	-0.73714
-0.69744	-0.74000
-0.69000	-0.74802
-0.68812	-0.75000
-0.68000	-0.75827
-0.67827	-0.76000
-0.67000	-0.76795
-0.66782	-0.77000
-0.66000	-0.77710
-0.65671	-0.78000
-0.65000	-0.78574
-0.64487	-0.79000
-0.64000	-0.79392
-0.63218	-0.80000
-0.63000	-0.80165
-0.62000	-0.80896
-0.61852	-0.81000
-0.61000	-0.81584
-0.60366	-0.82000
-0.60000	-0.82234
-0.59000	-0.82847
-0.58740	-0.83000
-0.58000	-0.83423
-0.57000	-0.83966
-0.56933	-0.84000
-0.56000	-0.84471
-0.55000	-0.84946
-0.54880	-0.85000
-0.54000	-0.85386
-0.53000	-0.85796
-0.52466	-0.86000
-0.52000	-0.86174
-0.51000	-0.86521
-0.50000	-0.86838
-0.49441	-0.87000
-0.49000	-0.87125
-0.48000	-0.87382
-0.47000	-0.87609
-0.46000	-0.87807
-0.45000	-0.87976
-0.44829	-0.88000
-0.44000	-0.88115
-0.43000	-0.88224
-0.42000	-0.88304
-0.41000	-0.88354
-0.40000	-0.88373
-0.39000	-0.88362
-0.38000	-0.88320
-0.37000	-0.88247
-0.36000	-0.88141
-0.35000	-0.88002
-0.34986	-0.88000
-0.34000	-0.87831
-0.33000	-0.87624
-0.32000	-0.87382
-0.31000	-0.87103
-0.30676	-0.87000
-0.30000	-0.86787
-0.29000	-0.86431
-0.28000	-0.86033
-0.27925	-0.86000
-0.27000	-0.85594
-0.26000	-0.85108
-0.25797	-0.85000
-0.25000	-0.84577
-0.24011	-0.84000
-0.24000	-0.83994
-0.23000	-0.83360
-0.22480	-0.83000
-0.22000	-0.82669
-0.21110	-0.82000
-0.21000	-0.81918
-0.20000	-0.81102
-0.19884	-0.81000
-0.19000	-0.80218
-0.18773	-0.80000
-0.18000	-0.79259
-0.17752	-0.79000
-0.17000	-0.78216
-0.16809	-0.78000
-0.16000	-0.77083
-0.15932	-0.77000
-0.15121	-0.76000
-0.15000	-0.75851
-0.14365	-0.75000
-0.14000	-0.74508
-0.13653	-0.74000
-0.13000	-0.73033
-0.12979	-0.73000
-0.12357	-0.72000
-0.12000	-0.71417
-0.11765	-0.71000
-0.11207	-0.70000
-0.11000	-0.69624
-0.10684	-0.69000
-0.10187	-0.68000
-0.10000	-0.67618
-0.09722	-0.67000
-0.09283	-0.66000
-0.09000	-0.65336
-0.08868	-0.65000
-0.08486	-0.64000
-0.08121	-0.63000
-0.08000	-0.62659
-0.07787	-0.62000
-0.07479	-0.61000
-0.07192	-0.60000
-0.07000	-0.59283
-0.06931	-0.59000
-0.06704	-0.58000
-0.06502	-0.57000
-0.06329	-0.56000
-0.06188	-0.55000
-0.06082	-0.54000
-0.06015	-0.53000
-0.06000	-0.52431
-0.05990	-0.52000
-0.06000	-0.51504
-0.06010	-0.51000
-0.06082	-0.50000
-0.06209	-0.49000
-0.06399	-0.48000
-0.06659	-0.47000
-0.06996	-0.46000
-0.07000	-0.45991
-0.07421	-0.45000
-0.07934	-0.44000
-0.08000	-0.43885
-0.08554	-0.43000
-0.09000	-0.42355
-0.09273	-0.42000
-0.10000	-0.41105
-0.10096	-0.41000
-0.11000	-0.40026
-0.11027	-0.40000
-0.12000	-0.39058
-0.12067	-0.39000
-0.13000	-0.38166
-0.13205	-0.38000
-0.14000	-0.37330
-0.14427	-0.37000
-0.15000	-0.36536
-0.15713	-0.36000
-0.16000	-0.35773
-0.17000	-0.35034
-0.17049	-0.35000
-0.18000	-0.34307
-0.18444	-0.34000
-0.19000	-0.33593
-0.19850	-0.33000
-0.20000	-0.32889
-0.21000	-0.32188
-0.21279	-0.32000
-0.22000	-0.31487
-0.22710	-0.31000
-0.23000	-0.30789
-0.24000	-0.30088
-0.24132	-0.30000
-0.25000	-0.29382
-0.25552	-0.29000
-0.26000	-0.28671
-0.26942	-0.28000
-0.27000	-0.27956
-0.28000	-0.27230
-0.28326	-0.27000
-0.29000	-0.26496
-0.29681	-0.26000
-0.30000	-0.25753
-0.31000	-0.25002
-0.31003	-0.25000
-0.32000	-0.24235
-0.32315	-0.24000
-0.33000	-0.23457
-0.33593	-0.23000
-0.34000	-0.22666
-0.34839	-0.22000
-0.35000	-0.21864
-0.36000	-0.21046
-0.36059	-0.21000
-0.37000	-0.20211
-0.37261	-0.20000
-0.38000	-0.19361
-0.38433	-0.19000
-0.39000	-0.18495
-0.39578	-0.18000
-0.40000	-0.17613
-0.40696	-0.17000
-0.41000	-0.16714
-0.41790	-0.16000
-0.42000	-0.15797
-0.42860	-0.15000
-0.43000	-0.14861
-0.43908	-0.14000
-0.44000	-0.13907
-0.44935	-0.13000
-0.45000	-0.12933
-0.45942	-0.12000
-0.46000	-0.11939
-0.46930	-0.11000
-0.47000	-0.10924
-0.47901	-0.10000
-0.48000	-0.09890
-0.48854	-0.09000
-0.49000	-0.08835
-0.49791	-0.08000
-0.50000	-0.07761
-0.50714	-0.07000
-0.51000	-0.06668
-0.51623	-0.06000
-0.52000	-0.05559
-0.52519	-0.05000
-0.53000	-0.04436
-0.53405	-0.04000
-0.54000	-0.03302
-0.54283	-0.03000
-0.55000	-0.02163
-0.55155	-0.02000
-0.56000	-0.01025
-0.56025	-0.01000
-0.56912	0.00000
-0.57000	0.00110
-0.57815	0.01000
-0.58000	0.01223
-0.58746	0.02000
-0.59000	0.02294
-0.59725	0.03000
-0.60000	0.03298
-0.60795	0.04000
-0.61000	0.04203
-0.62000	0.04968
-0.62057	0.05000
-0.63000	0.05581
-0.64000	0.05963
-0.64240	0.06000
-0.65000	0.06132
-0.66000	0.06062
-0.66200	0.06000
-0.67000	0.05777
-0.68000	0.05286
-0.68409	0.05000
-0.69000	0.04615
-0.69725	0.04000
-0.70000	0.03780
-0.70791	0.03000
-0.71000	0.02803
-0.71717	0.02000
-0.72000	0.01694
-0.72553	0.01000
-0.73000	0.00455
-0.73328	0.00000
-0.74000	-0.00916
-0.74055	-0.01000
-0.74722	-0.02000
-0.75000	-0.02413
-0.75357	-0.03000
-0.75966	-0.04000
-0.76000	-0.04056
-0.76528	-0.05000
-0.77000	-0.05852
-0.77075	-0.06000
-0.77585	-0.07000
-0.78000	-0.07830
-0.78079	-0.08000
-0.78541	-0.09000
-0.78989	-0.10000
-0.79000	-0.10024
-0.79405	-0.11000
-0.79807	-0.12000
-0.80000	-0.12492
-0.80188	-0.13000
-0.80546	-0.14000
-0.80890	-0.15000
-0.81000	-0.15331
-0.81211	-0.16000
-0.81514	-0.17000
-0.81802	-0.18000
-0.82000	-0.18724
-0.82072	-0.19000
-0.82321	-0.20000
-0.82555	-0.21000
-0.82774	-0.22000
-0.82976	-0.23000
-0.83000	-0.23125
-0.83160	-0.24000
-0.83327	-0.25000
-0.83478	-0.26000
-0.83614	-0.27000
-0.83735	-0.28000
-0.83839	-0.29000
-0.83928	-0.30000
-0.84000	-0.30992
-0.84001	-0.31000
-0.84057	-0.32000
-0.84097	-0.33000
-0.84122	-0.34000
-0.84131	-0.35000
-0.84125	-0.36000
-0.84103	-0.37000
-0.84065	-0.38000
-0.84011	-0.39000
-0.84000	-0.39151
-0.83940	-0.40000
-0.83853	-0.41000
-0.83750	-0.42000
-0.83631	-0.43000
-0.83496	-0.44000
-0.83343	-0.45000
-0.83174	-0.46000
-0.83000	-0.46937
-0.82988	-0.47000
-0.82784	-0.48000
-0.82562	-0.49000
-0.82323	-0.50000
-0.82066	-0.51000
-0.82000	-0.51238
-0.81789	-0.52000
-0.81494	-0.53000
-0.81180	-0.54000
-0.81000	-0.54541
-0.80846	-0.55000
-0.80492	-0.56000
-0.80118	-0.57000
-0.80000	-0.57297
-0.79721	-0.58000
-0.79303	-0.59000
-0.79000	-0.59690
-0.78863	-0.60000
-0.78399	-0.61000
-0.78000	-0.61820
-0.77912	-0.62000
-0.77399	-0.63000
-0.77000	-0.63743
-0.76861	-0.64000
-0.76296	-0.65000
-0.76000	-0.65500
-0.75702	-0.66000
-0.75080	-0.67000
-0.75000	-0.67123
-0.74426	-0.68000
-0.74000	-0.68623
-0.73740	-0.69000
-0.73020	-0.70000
-0.73000	-0.70026
-0.72262	-0.71000
-0.72000	-0.71332
-0.71465	-0.72000
-0.71000	-0.72559
-0.70627	-0.73000


==> unifac_2_3.dat <==
1.01000	-0.53730
1.00000	-0.53031
0.99966	-0.53000
0.99000	-0.52174
0.98848	-0.52000
0.98000	-0.51092
0.97940	-0.51000
0.97306	-0.50000
0.97000	-0.49449
0.96852	-0.49000
0.96738	-0.48000
0.97000	-0.47339
0.97229	-0.47000
0.98000	-0.46373
0.99000	-0.46012
0.99070	-0.46000
1.00000	-0.45839
1.01000	-0.45771
1.02000	-0.45778
1.03000	-0.45847
1.04000	-0.45972
1.04173	-0.46000
1.05000	-0.46185
1.06000	-0.46462
1.07000	-0.46794
1.07548	-0.47000
1.08000	-0.47234
1.09000	-0.47795
1.09341	-0.48000
1.10000	-0.48564
1.10489	-0.49000
1.11000	-0.49699
1.11218	-0.50000
1.11613	-0.51000
1.11708	-0.52000
1.11485	-0.53000
1.11000	-0.53817
1.10869	-0.54000
1.10000	-0.54715
1.09511	-0.55000
1.09000	-0.55211
1.08000	-0.55467
1.07000	-0.55568
1.06000	-0.55537
1.05000	-0.55389
1.04000	-0.55138
1.03629	-0.55000
1.03000	-0.54774
1.02000	-0.54308
1.01483	-0.54000
1.01000	-0.53730


==> unifac_3_1.dat <==
1.58871	1.35000
1.58000	1.35420
1.57000	1.35892
1.56769	1.36000
1.56000	1.36356
1.55000	1.36811
1.54576	1.37000
1.54000	1.37256
1.53000	1.37693
1.52284	1.38000
1.52000	1.38121
1.51000	1.38540
1.50000	1.38951
1.49879	1.39000
1.49000	1.39353
1.48000	1.39747
1.47344	1.40000
1.47000	1.40132
1.46000	1.40509
1.45000	1.40878
1.44662	1.41000
1.44000	1.41239
1.43000	1.41591
1.42000	1.41935
1.41808	1.42000
1.41000	1.42272
1.40000	1.42600
1.39000	1.42920
1.38746	1.43000
1.38000	1.43233
1.37000	1.43538
1.36000	1.43835
1.35431	1.44000
1.35000	1.44125
1.34000	1.44406
1.33000	1.44681
1.32000	1.44947
1.31797	1.45000
1.31000	1.45207
1.30000	1.45458
1.29000	1.45703
1.28000	1.45940
1.27737	1.46000
1.27000	1.46169
1.26000	1.46391
1.25000	1.46606
1.24000	1.46814
1.23072	1.47000
1.23000	1.47014
1.22000	1.47208
1.21000	1.47394
1.20000	1.47573
1.19000	1.47745
1.18000	1.47910
1.17427	1.48000
1.17000	1.48067
1.16000	1.48218
1.15000	1.48362
1.14000	1.48498
1.13000	1.48628
1.12000	1.48751
1.11000	1.48866
1.10000	1.48975
1.09756	1.49000
1.09000	1.49077
1.08000	1.49172
1.07000	1.49260
1.06000	1.49341
1.05000	1.49415
1.04000	1.49483
1.03000	1.49543
1.02000	1.49597
1.01000	1.49644
1.00000	1.49684
0.99000	1.49717
0.98000	1.49744
0.97000	1.49763
0.96000	1.49776
0.95000	1.49781
0.94000	1.49780
0.93000	1.49772
0.92000	1.49758
0.91000	1.49736
0.90000	1.49708
0.89000	1.49672
0.88000	1.49630
0.87000	1.49581
0.86000	1.49525
0.85000	1.49462
0.84000	1.49392
0.83000	1.49315
0.82000	1.49231
0.81000	1.49141
0.80000	1.49043
0.79591	1.49000
0.79000	1.48938
0.78000	1.48826
0.77000	1.48707
0.76000	1.48581
0.75000	1.48448
0.74000	1.48308
0.73000	1.48161
0.72000	1.48006
0.71960	1.48000
0.71000	1.47845
0.70000	1.47676
0.69000	1.47499
0.68000	1.47316
0.67000	1.47125
0.66369	1.47000
0.66000	1.46927
0.65000	1.46721
0.64000	1.46508
0.63000	1.46287
0.62000	1.46059
0.61749	1.46000
0.61000	1.45823
0.60000	1.45580
0.59000	1.45329
0.58000	1.45070
0.57737	1.45000
0.57000	1.44803
0.56000	1.44529
0.55000	1.44246
0.54151	1.44000
0.54000	1.43956
0.53000	1.43658
0.52000	1.43351
0.51000	1.43037
0.50886	1.43000
0.50000	1.42714
0.49000	1.42383
0.48000	1.42043
0.47875	1.42000
0.47000	1.41696
0.46000	1.41339
0.45070	1.41000
0.45000	1.40974
0.44000	1.40600
0.43000	1.40218
0.42442	1.40000
0.42000	1.39827
0.41000	1.39427
0.40000	1.39017
0.39958	1.39000
0.39000	1.38599
0.38000	1.38171
0.37607	1.38000
0.37000	1.37734
0.36000	1.37288
0.35368	1.37000
0.35000	1.36832
0.34000	1.36366
0.33230	1.36000
0.33000	1.35890
0.32000	1.35405
0.31182	1.35000
0.31000	1.34909
0.30000	1.34403
0.29218	1.34000
0.29000	1.33887
0.28000	1.33360
0.27328	1.33000
0.27000	1.32823
0.26000	1.32275
0.25508	1.32000
0.25000	1.31715
0.24000	1.31145
0.23750	1.31000
0.23000	1.30563
0.22050	1.30000
0.22000	1.29970
0.21000	1.29365
0.20407	1.29000
0.20000	1.28748
0.19000	1.28119
0.18814	1.28000
0.18000	1.27477
0.17269	1.27000
0.17000	1.26823
0.16000	1.26156
0.15769	1.26000
0.15000	1.25476
0.14312	1.25000
0.14000	1.24783
0.13000	1.24076
0.12894	1.24000
0.12000	1.23355
0.11516	1.23000
0.11000	1.22619
0.10172	1.22000
0.10000	1.21870
0.09000	1.21106
0.08864	1.21000
0.08000	1.20326
0.07589	1.20000
0.07000	1.19530
0.06344	1.19000
0.06000	1.18719
0.05130	1.18000
0.05000	1.17892
0.04000	1.17048
0.03944	1.17000
0.03000	1.16186
0.02786	1.16000
0.02000	1.15307
0.01655	1.15000
0.01000	1.14410
0.00550	1.14000
0.00000	1.13494
-0.00531	1.13000
-0.01000	1.12560
-0.01589	1.12000
-0.02000	1.11605
-0.02623	1.11000
-0.03000	1.10630
-0.03635	1.10000
-0.04000	1.09634
-0.04626	1.09000
-0.05000	1.08616
-0.05595	1.08000
-0.06000	1.07576
-0.06545	1.07000
-0.07000	1.06513
-0.07475	1.06000
-0.08000	1.05426
-0.08386	1.05000
-0.09000	1.04314
-0.09279	1.04000
-0.10000	1.03177
-0.10153	1.03000
-0.11000	1.02013
-0.11011	1.02000
-0.11850	1.01000
-0.12000	1.00820
-0.12674	1.00000
-0.13000	0.99598
-0.13481	0.99000
-0.14000	0.98346
-0.14272	0.98000
-0.15000	0.97063
-0.15048	0.97000
-0.15809	0.96000
-0.16000	0.95745
-0.16555	0.95000
-0.17000	0.94393
-0.17286	0.94000
-0.18000	0.93006
-0.18004	0.93000
-0.18707	0.92000
-0.19000	0.91577
-0.19397	0.91000
-0.20000	0.90110
-0.20074	0.90000
-0.20738	0.89000
-0.21000	0.88599
-0.21389	0.88000
-0.22000	0.87043
-0.22027	0.87000
-0.22653	0.86000
-0.23000	0.85437
-0.23267	0.85000
-0.23869	0.84000
-0.24000	0.83780
-0.24460	0.83000
-0.25000	0.82067
-0.25039	0.82000
-0.25606	0.81000
-0.26000	0.80294
-0.26163	0.80000
-0.26708	0.79000
-0.27000	0.78456
-0.27243	0.78000
-0.27767	0.77000
-0.28000	0.76548
-0.28281	0.76000
-0.28784	0.75000
-0.29000	0.74563
-0.29277	0.74000
-0.29760	0.73000
-0.30000	0.72494
-0.30233	0.72000
-0.30697	0.71000
-0.31000	0.70332
-0.31150	0.70000
-0.31594	0.69000
-0.32000	0.68067
-0.32029	0.68000
-0.32454	0.67000
-0.32871	0.66000
-0.33000	0.65683
-0.33277	0.65000
-0.33675	0.64000
-0.34000	0.63166
-0.34065	0.63000
-0.34000	0.62857
-0.33000	0.62427
-0.32000	0.62398
-0.31000	0.62355
-0.30000	0.62296
-0.29000	0.62221
-0.28000	0.62131
-0.27000	0.62026
-0.26785	0.62000
-0.26000	0.61905
-0.25000	0.61769
-0.24000	0.61617
-0.23000	0.61450
-0.22000	0.61266
-0.21000	0.61066
-0.20694	0.61000
-0.20000	0.60851
-0.19000	0.60619
-0.18000	0.60371
-0.17000	0.60106
-0.16623	0.60000
-0.16000	0.59825
-0.15000	0.59527
-0.14000	0.59212
-0.13362	0.59000
-0.13000	0.58880
-0.12000	0.58531
-0.11000	0.58164
-0.10573	0.58000
-0.10000	0.57780
-0.09000	0.57377
-0.08103	0.57000
-0.08000	0.56957
-0.07000	0.56518
-0.06000	0.56060
-0.05873	0.56000
-0.05000	0.55584
-0.04000	0.55089
-0.03827	0.55000
-0.03000	0.54575
-0.02000	0.54040
-0.01927	0.54000
-0.01000	0.53486
-0.00153	0.53000
0.00000	0.52912
0.01000	0.52318
0.01518	0.52000
0.02000	0.51703
0.03000	0.51067
0.03102	0.51000
0.04000	0.50410
0.04605	0.50000
0.05000	0.49731
0.06000	0.49031
0.06043	0.49000
0.07000	0.48308
0.07416	0.48000
0.08000	0.47564
0.08736	0.47000
0.09000	0.46797
0.10000	0.46006
0.10008	0.46000
0.11000	0.45193
0.11232	0.45000
0.12000	0.44355
0.12415	0.44000
0.13000	0.43494
0.13560	0.43000
0.14000	0.42607
0.14669	0.42000
0.15000	0.41696
0.15745	0.41000
0.16000	0.40759
0.16789	0.40000
0.17000	0.39794
0.17803	0.39000
0.18000	0.38802
0.18788	0.38000
0.19000	0.37781
0.19745	0.37000
0.20000	0.36729
0.20676	0.36000
0.21000	0.35645
0.21581	0.35000
0.22000	0.34527
0.22461	0.34000
0.23000	0.33373
0.23915	0.33000
0.24000	0.32836
0.24042	0.33000
0.24000	0.33698
0.23977	0.34000
0.23941	0.35000
0.23917	0.36000
0.23911	0.37000
0.23923	0.38000
0.23952	0.39000
0.23998	0.40000
0.24000	0.40038
0.24062	0.41000
0.24144	0.42000
0.24243	0.43000
0.24359	0.44000
0.24493	0.45000
0.24644	0.46000
0.24813	0.47000
0.25000	0.47998
0.25000	0.48000
0.25209	0.49000
0.25436	0.50000
0.25682	0.51000
0.25947	0.52000
0.26000	0.52183
0.26236	0.53000
0.26547	0.54000
0.26880	0.55000
0.27000	0.55334
0.27239	0.56000
0.27625	0.57000
0.28000	0.57909
0.28038	0.58000
0.28483	0.59000
0.28960	0.60000
0.29000	0.60079
0.29475	0.61000
0.30000	0.61946
0.30030	0.62000
0.30633	0.63000
0.31000	0.63561
0.31289	0.64000
0.32000	0.64990
0.32007	0.65000
0.32801	0.66000
0.33000	0.66229
0.33687	0.67000
0.34000	0.67322
0.34689	0.68000
0.35000	0.68282
0.35843	0.69000
0.36000	0.69124
0.37000	0.69856
0.37217	0.70000
0.38000	0.70491
0.38918	0.71000
0.39000	0.71043
0.40000	0.71514
0.41000	0.71916
0.41246	0.72000
0.42000	0.72254
0.43000	0.72533
0.44000	0.72760
0.45000	0.72938
0.45459	0.73000
0.46000	0.73073
0.47000	0.73167
0.48000	0.73224
0.49000	0.73246
0.50000	0.73238
0.51000	0.73200
0.52000	0.73134
0.53000	0.73044
0.53387	0.73000
0.54000	0.72928
0.55000	0.72788
0.56000	0.72628
0.57000	0.72447
0.58000	0.72248
0.59000	0.72031
0.59135	0.72000
0.60000	0.71793
0.61000	0.71538
0.62000	0.71268
0.62942	0.71000
0.63000	0.70983
0.64000	0.70678
0.65000	0.70359
0.66000	0.70029
0.66084	0.70000
0.67000	0.69678
0.68000	0.69315
0.68844	0.69000
0.69000	0.68940
0.70000	0.68547
0.71000	0.68143
0.71345	0.68000
0.72000	0.67723
0.73000	0.67289
0.73654	0.67000
0.74000	0.66843
0.75000	0.66381
0.75809	0.66000
0.76000	0.65908
0.77000	0.65418
0.77837	0.65000
0.78000	0.64917
0.79000	0.64399
0.79756	0.64000
0.80000	0.63869
0.81000	0.63323
0.81581	0.63000
0.82000	0.62764
0.83000	0.62190
0.83325	0.62000
0.84000	0.61600
0.84996	0.61000
0.85000	0.60997
0.86000	0.60375
0.86595	0.60000
0.87000	0.59740
0.88000	0.59090
0.88136	0.59000
0.89000	0.58420
0.89617	0.58000
0.90000	0.57736
0.91000	0.57035
0.91049	0.57000
0.92000	0.56313
0.92427	0.56000
0.93000	0.55574
0.93761	0.55000
0.94000	0.54818
0.95000	0.54042
0.95053	0.54000
0.96000	0.53243
0.96299	0.53000
0.97000	0.52424
0.97507	0.52000
0.98000	0.51583
0.98678	0.51000
0.99000	0.50720
0.99813	0.50000
1.00000	0.49832
1.00913	0.49000
1.01000	0.48920
1.01979	0.48000
1.02000	0.47980
1.03000	0.47012
1.03012	0.47000
1.04000	0.46014
1.04014	0.46000
1.04985	0.45000
1.05000	0.44984
1.05925	0.44000
1.06000	0.43919
1.06836	0.43000
1.07000	0.42818
1.07720	0.42000
1.08000	0.41678
1.08575	0.41000
1.09000	0.40494
1.09405	0.40000
1.10000	0.39264
1.10208	0.39000
1.10987	0.38000
1.11000	0.37983
1.11736	0.37000
1.12000	0.36641
1.12461	0.36000
1.13000	0.35237
1.13163	0.35000
1.13839	0.34000
1.14000	0.33757
1.14489	0.33000
1.15000	0.32192
1.15118	0.32000
1.15720	0.31000
1.16000	0.30525
1.16300	0.30000
1.16857	0.29000
1.17000	0.28737
1.17388	0.28000
1.17899	0.27000
1.18000	0.26796
1.18383	0.26000
1.18846	0.25000
1.19000	0.24655
1.19284	0.24000
1.19699	0.23000
1.20000	0.22239
1.20092	0.22000
1.20458	0.21000
1.20803	0.20000
1.21000	0.19394
1.21124	0.19000
1.21419	0.18000
1.21691	0.17000
1.21940	0.16000
1.22000	0.15734
1.22162	0.15000
1.22358	0.14000
1.22530	0.13000
1.22675	0.12000
1.22795	0.11000
1.22887	0.10000
1.22951	0.09000
1.22987	0.08000
1.22994	0.07000
1.22972	0.06000
1.22918	0.05000
1.22833	0.04000
1.22715	0.03000
1.22563	0.02000
1.22376	0.01000
1.22153	0.00000
1.22000	-0.00583
1.21891	-0.01000
1.21588	-0.02000
1.21243	-0.03000
1.21000	-0.03626
1.20853	-0.04000
1.20415	-0.05000
1.20000	-0.05854
1.19927	-0.06000
1.19384	-0.07000
1.19000	-0.07645
1.18782	-0.08000
1.18117	-0.09000
1.18000	-0.09164
1.17379	-0.10000
1.17000	-0.10478
1.16565	-0.11000
1.16000	-0.11641
1.15666	-0.12000
1.15000	-0.12680
1.14667	-0.13000
1.14000	-0.13616
1.13557	-0.14000
1.13000	-0.14466
1.12315	-0.15000
1.12000	-0.15240
1.11000	-0.15947
1.10920	-0.16000
1.10000	-0.16594
1.09321	-0.17000
1.09000	-0.17189
1.08000	-0.17735
1.07473	-0.18000
1.07000	-0.18236
1.06000	-0.18697
1.05282	-0.19000
1.05000	-0.19119
1.04000	-0.19505
1.03000	-0.19858
1.02560	-0.20000
1.02000	-0.20180
1.01000	-0.20471
1.00000	-0.20735
0.99000	-0.20972
0.98866	-0.21000
0.98000	-0.21182
0.97000	-0.21368
0.96000	-0.21530
0.95000	-0.21669
0.94000	-0.21786
0.93000	-0.21882
0.92000	-0.21957
0.91207	-0.22000
0.91000	-0.22011
0.90000	-0.22046
0.89000	-0.22061
0.88000	-0.22058
0.87000	-0.22036
0.86094	-0.22000
0.86000	-0.21996
0.85000	-0.21938
0.84000	-0.21862
0.83000	-0.21769
0.82000	-0.21660
0.81000	-0.21533
0.80000	-0.21390
0.79000	-0.21232
0.78000	-0.21057
0.77699	-0.21000
0.77000	-0.20864
0.76000	-0.20655
0.75000	-0.20431
0.74000	-0.20192
0.73244	-0.20000
0.73000	-0.19936
0.72000	-0.19663
0.71000	-0.19374
0.70000	-0.19072
0.69772	-0.19000
0.69000	-0.18750
0.68000	-0.18413
0.67000	-0.18062
0.66829	-0.18000
0.66000	-0.17691
0.65000	-0.17306
0.64234	-0.17000
0.64000	-0.16904
0.63000	-0.16483
0.62000	-0.16049
0.61890	-0.16000
0.61000	-0.15593
0.60000	-0.15123
0.59746	-0.15000
0.59000	-0.14632
0.58000	-0.14125
0.57759	-0.14000
0.57000	-0.13597
0.56000	-0.13053
0.55905	-0.13000
0.55000	-0.12485
0.54166	-0.12000
0.54000	-0.11901
0.53000	-0.11293
0.52528	-0.11000
0.52000	-0.10665
0.51000	-0.10017
0.50975	-0.10000
0.50000	-0.09341
0.49505	-0.09000
0.49000	-0.08643
0.48105	-0.08000
0.48000	-0.07923
0.47000	-0.07173
0.46773	-0.07000
0.46000	-0.06396
0.45502	-0.06000
0.45000	-0.05591
0.44287	-0.05000
0.44000	-0.04756
0.43125	-0.04000
0.43000	-0.03889
0.42013	-0.03000
0.42000	-0.02988
0.41000	-0.02047
0.40482	-0.03000
0.40555	-0.04000
0.40687	-0.05000
0.40804	-0.06000
0.40905	-0.07000
0.40991	-0.08000
0.41000	-0.08127
0.41062	-0.09000
0.41117	-0.10000
0.41157	-0.11000
0.41181	-0.12000
0.41191	-0.13000
0.41185	-0.14000
0.41163	-0.15000
0.41127	-0.16000
0.41075	-0.17000
0.41007	-0.18000
0.41000	-0.18088
0.40925	-0.19000
0.40826	-0.20000
0.40713	-0.21000
0.40584	-0.22000
0.40439	-0.23000
0.40278	-0.24000
0.40101	-0.25000
0.40000	-0.25526
0.39908	-0.26000
0.39700	-0.27000
0.39475	-0.28000
0.39233	-0.29000
0.39000	-0.29904
0.38975	-0.30000
0.38700	-0.31000
0.38408	-0.32000
0.38099	-0.33000
0.38000	-0.33305
0.37772	-0.34000
0.37428	-0.35000
0.37066	-0.36000
0.37000	-0.36175
0.36685	-0.37000
0.36286	-0.38000
0.36000	-0.38687
0.35868	-0.39000
0.35430	-0.40000
0.35000	-0.40943
0.34974	-0.41000
0.34496	-0.42000
0.34000	-0.42997
0.33999	-0.43000
0.33479	-0.44000
0.33000	-0.44889
0.32939	-0.45000
0.32376	-0.46000
0.32000	-0.46646
0.31791	-0.47000
0.31182	-0.48000
0.31000	-0.48290
0.30548	-0.49000
0.30000	-0.49836
0.29891	-0.50000
0.29206	-0.51000
0.29000	-0.51294
0.28495	-0.52000
0.28000	-0.52675
0.27757	-0.53000
0.27000	-0.53988
0.26991	-0.54000
0.26193	-0.55000
0.26000	-0.55236
0.25363	-0.56000
0.25000	-0.56427
0.24501	-0.57000
0.24000	-0.57565
0.23605	-0.58000
0.23000	-0.58654
0.22673	-0.59000
0.22000	-0.59698
0.21702	-0.60000
0.21000	-0.60699
0.20690	-0.61000
0.20000	-0.61660
0.19635	-0.62000
0.19000	-0.62583
0.18534	-0.63000
0.18000	-0.63471
0.17384	-0.64000
0.17000	-0.64325
0.16181	-0.65000
0.16000	-0.65147
0.15000	-0.65938
0.14920	-0.66000
0.14000	-0.66700
0.13595	-0.67000
0.13000	-0.67434
0.12202	-0.68000
0.12000	-0.68142
0.11000	-0.68823
0.10732	-0.69000
0.10000	-0.69479
0.09178	-0.70000
0.09000	-0.70112
0.08000	-0.70720
0.07525	-0.71000
0.07000	-0.71307
0.06000	-0.71871
0.05765	-0.72000
0.05000	-0.72414
0.04000	-0.72937
0.03876	-0.73000
0.03000	-0.73439
0.02000	-0.73922
0.01833	-0.74000
0.01000	-0.74386
0.00000	-0.74830
-0.00396	-0.75000
-0.01000	-0.75257
-0.02000	-0.75665
-0.02856	-0.76000
-0.03000	-0.76056
-0.04000	-0.76430
-0.05000	-0.76786
-0.05628	-0.77000
-0.06000	-0.77126
-0.07000	-0.77449
-0.08000	-0.77757
-0.08835	-0.78000
-0.09000	-0.78048
-0.10000	-0.78323
-0.11000	-0.78583
-0.12000	-0.78828
-0.12171	-0.79000
-0.12000	-0.79226
-0.11489	-0.80000
-0.11000	-0.80610
-0.10684	-0.81000
-0.10000	-0.81837
-0.09865	-0.82000
-0.09031	-0.83000
-0.09000	-0.83037
-0.08181	-0.84000
-0.08000	-0.84211
-0.07316	-0.85000
-0.07000	-0.85360
-0.06434	-0.86000
-0.06000	-0.86486
-0.05537	-0.87000
-0.05000	-0.87589
-0.04622	-0.88000
-0.04000	-0.88670
-0.03690	-0.89000
-0.03000	-0.89729
-0.02741	-0.90000
-0.02000	-0.90767
-0.01773	-0.91000
-0.01000	-0.91785
-0.00786	-0.92000
0.00000	-0.92783
0.00220	-0.93000
0.01000	-0.93762
0.01246	-0.94000
0.02000	-0.94722
0.02293	-0.95000
0.03000	-0.95665
0.03361	-0.96000
0.04000	-0.96589
0.04450	-0.97000
0.05000	-0.97497
0.05563	-0.98000
0.06000	-0.98388
0.06698	-0.99000
0.07000	-0.99262
0.07858	-1.00000
0.08000	-1.00121
0.09000	-1.00964
0.09043	-1.01000
0.10000	-1.01791
0.10255	-1.02000
0.11000	-1.02604
0.11494	-1.03000
0.12000	-1.03402
0.12761	-1.04000
0.13000	-1.04186
0.14000	-1.04956
0.14058	-1.05000
0.15000	-1.05712
0.15386	-1.06000
0.16000	-1.06454
0.16747	-1.07000
0.17000	-1.07184
0.18000	-1.07900
0.18141	-1.08000
0.19000	-1.08604
0.19572	-1.09000
0.20000	-1.09295
0.21000	-1.09974
0.21039	-1.10000
0.22000	-1.10640
0.22549	-1.11000
0.23000	-1.11295
0.24000	-1.11938
0.24098	-1.12000
0.25000	-1.12569
0.25694	-1.13000
0.26000	-1.13189
0.27000	-1.13797
0.27338	-1.14000
0.28000	-1.14395
0.29000	-1.14982
0.29031	-1.15000
0.30000	-1.15558
0.30781	-1.16000
0.31000	-1.16123
0.32000	-1.16678
0.32589	-1.17000
0.33000	-1.17223
0.34000	-1.17757
0.34462	-1.18000
0.35000	-1.18282
0.36000	-1.18796
0.36403	-1.19000
0.37000	-1.19301
0.38000	-1.19795
0.38420	-1.20000
0.39000	-1.20281
0.40000	-1.20756
0.40521	-1.21000
0.41000	-1.21223
0.42000	-1.21680
0.42715	-1.22000
0.43000	-1.22127
0.44000	-1.22566
0.45000	-1.22996
0.45011	-1.23000
0.46000	-1.23416
0.47000	-1.23828
0.47426	-1.24000
0.48000	-1.24231
0.49000	-1.24625
0.49972	-1.25000
0.50000	-1.25011
0.51000	-1.25388
0.52000	-1.25756
0.52677	-1.26000
0.53000	-1.26116
0.54000	-1.26468
0.55000	-1.26811
0.55562	-1.27000
0.56000	-1.27146
0.57000	-1.27473
0.58000	-1.27792
0.58668	-1.28000
0.59000	-1.28103
0.60000	-1.28406
0.61000	-1.28700
0.62000	-1.28987
0.62045	-1.29000
0.63000	-1.29266
0.64000	-1.29537
0.65000	-1.29801
0.65778	-1.30000
0.66000	-1.30057
0.67000	-1.30304
0.68000	-1.30545
0.69000	-1.30777
0.69989	-1.31000
0.70000	-1.31002
0.71000	-1.31220
0.72000	-1.31430
0.73000	-1.31632
0.74000	-1.31827
0.74920	-1.32000
0.75000	-1.32015
0.76000	-1.32195
0.77000	-1.32368
0.78000	-1.32534
0.79000	-1.32692
0.80000	-1.32843
0.81000	-1.32986
0.81102	-1.33000
0.82000	-1.33122
0.83000	-1.33252
0.84000	-1.33373
0.85000	-1.33488
0.86000	-1.33596
0.87000	-1.33696
0.88000	-1.33789
0.89000	-1.33875
0.90000	-1.33954
0.90643	-1.34000
0.91000	-1.34026
0.92000	-1.34090
0.93000	-1.34148
0.94000	-1.34198
0.95000	-1.34241
0.96000	-1.34278
0.97000	-1.34307
0.98000	-1.34329
0.99000	-1.34344
1.00000	-1.34352
1.01000	-1.34353
1.02000	-1.34346
1.03000	-1.34333
1.04000	-1.34312
1.05000	-1.34285
1.06000	-1.34250
1.07000	-1.34209
1.08000	-1.34160
1.09000	-1.34104
1.10000	-1.34041
1.10577	-1.34000
1.11000	-1.33970
1.12000	-1.33893
1.13000	-1.33808
1.14000	-1.33717
1.15000	-1.33618
1.16000	-1.33511
1.17000	-1.33398
1.18000	-1.33277
1.19000	-1.33149
1.20000	-1.33014
1.20099	-1.33000
1.21000	-1.32872
1.22000	-1.32722
1.23000	-1.32564
1.24000	-1.32400
1.25000	-1.32228
1.26000	-1.32048
1.26258	-1.32000
1.27000	-1.31861
1.28000	-1.31667
1.29000	-1.31465
1.30000	-1.31255
1.31000	-1.31038
1.31169	-1.31000
1.32000	-1.30813
1.33000	-1.30580
1.34000	-1.30340
1.35000	-1.30092
1.35360	-1.30000
1.36000	-1.29836
1.37000	-1.29572
1.38000	-1.29301
1.39000	-1.29021
1.39073	-1.29000
1.40000	-1.28733
1.41000	-1.28438
1.42000	-1.28134
1.42429	-1.28000
1.43000	-1.27822
1.44000	-1.27501
1.45000	-1.27173
1.45514	-1.27000
1.46000	-1.26836
1.47000	-1.26491
1.48000	-1.26137
1.48379	-1.26000
1.49000	-1.25775
1.50000	-1.25404
1.51000	-1.25024
1.51062	-1.25000
1.52000	-1.24635
1.53000	-1.24238
1.53587	-1.24000
1.54000	-1.23832
1.55000	-1.23416
1.55981	-1.23000
1.56000	-1.22992
1.57000	-1.22558
1.58000	-1.22115
1.58256	-1.22000
1.59000	-1.21663
1.60000	-1.21201
1.60428	-1.21000
1.61000	-1.20730
1.62000	-1.20248
1.62507	-1.20000
1.63000	-1.19757
1.64000	-1.19256
1.64503	-1.19000
1.65000	-1.18745
1.66000	-1.18224
1.66423	-1.18000
1.67000	-1.17692
1.68000	-1.17150
1.68273	-1.17000
1.69000	-1.16598
1.70000	-1.16034
1.70060	-1.16000
1.71000	-1.15460
1.71787	-1.15000
1.72000	-1.14875
1.73000	-1.14278
1.73458	-1.14000
1.74000	-1.13670
1.75000	-1.13050
1.75080	-1.13000
1.76000	-1.12419
1.76653	-1.12000
1.77000	-1.11776
1.78000	-1.11120
1.78181	-1.11000
1.79000	-1.10452
1.79666	-1.10000
1.80000	-1.09772
1.81000	-1.09079
1.81113	-1.09000
1.82000	-1.08373
1.82520	-1.08000
1.83000	-1.07653
1.83892	-1.07000
1.84000	-1.06921
1.85000	-1.06174
1.85229	-1.06000
1.86000	-1.05413
1.86534	-1.05000
1.87000	-1.04637
1.87808	-1.04000
1.88000	-1.03848
1.89000	-1.03043
1.89053	-1.03000
1.90000	-1.02222
1.90268	-1.02000
1.91000	-1.01386
1.91456	-1.01000
1.92000	-1.00534
1.92617	-1.00000
1.93000	-0.99666
1.93754	-0.99000
1.94000	-0.98781
1.94866	-0.98000
1.95000	-0.97878
1.95955	-0.97000
1.96000	-0.96958
1.97000	-0.96019
1.97020	-0.96000
1.98000	-0.95062
1.98064	-0.95000
1.99000	-0.94085
1.99086	-0.94000
2.00000	-0.93089
2.00088	-0.93000
2.01000	-0.92071
2.01070	-0.92000
2.02000	-0.91033
2.02032	-0.91000
2.02975	-0.90000
2.03000	-0.89973
2.03900	-0.89000
2.04000	-0.88890
2.04807	-0.88000
2.05000	-0.87784
2.05696	-0.87000
2.06000	-0.86654
2.06569	-0.86000
2.07000	-0.85498
2.07425	-0.85000
2.08000	-0.84317
2.08265	-0.84000
2.09000	-0.83109
2.09089	-0.83000
2.09898	-0.82000
2.10000	-0.81872
2.10691	-0.81000
2.11000	-0.80606
2.11470	-0.80000
2.12000	-0.79309
2.12235	-0.79000
2.12985	-0.78000
2.13000	-0.77980
2.13721	-0.77000
2.14000	-0.76616
2.14444	-0.76000
2.15000	-0.75218
2.15154	-0.75000
2.15850	-0.74000
2.16000	-0.73782
2.16533	-0.73000
2.17000	-0.72306
2.17204	-0.72000
2.17863	-0.71000
2.18000	-0.70789
2.18509	-0.70000
2.19000	-0.69227
2.19144	-0.69000
2.19766	-0.68000
2.20000	-0.67618
2.20377	-0.67000
2.20977	-0.66000
2.21000	-0.65960
2.21565	-0.65000
2.22000	-0.64247
2.22142	-0.64000
2.22708	-0.63000
2.23000	-0.62475
2.23263	-0.62000
2.23808	-0.61000
2.24000	-0.60642
2.24342	-0.60000
2.24866	-0.59000
2.25000	-0.58740
2.25380	-0.58000
2.25883	-0.57000
2.26000	-0.56764
2.26377	-0.56000
2.26860	-0.55000
2.27000	-0.54706
2.27334	-0.54000
2.27798	-0.53000
2.28000	-0.52558
2.28253	-0.52000
2.28698	-0.51000
2.29000	-0.50309
2.29135	-0.50000
2.29561	-0.49000
2.29979	-0.48000
2.30000	-0.47948
2.30387	-0.47000
2.30787	-0.46000
2.31000	-0.45456
2.31178	-0.45000
2.31559	-0.44000
2.31933	-0.43000
2.32000	-0.42816
2.32297	-0.42000
2.32653	-0.41000
2.33000	-0.40002
2.33001	-0.40000
2.33340	-0.39000
2.33670	-0.38000
2.33993	-0.37000
2.34000	-0.36976
2.34307	-0.36000
2.34612	-0.35000
2.34910	-0.34000
2.35000	-0.33690
2.35200	-0.33000
2.35481	-0.32000
2.35755	-0.31000
2.36000	-0.30079
2.36021	-0.30000
2.36279	-0.29000
2.36529	-0.28000
2.36771	-0.27000
2.37000	-0.26024
2.37006	-0.26000
2.37232	-0.25000
2.37451	-0.24000
2.37663	-0.23000
2.37867	-0.22000
2.38000	-0.21323
2.38063	-0.21000
2.38252	-0.20000
2.38434	-0.19000
2.38607	-0.18000
2.38774	-0.17000
2.38933	-0.16000
2.39000	-0.15559
2.39085	-0.15000
2.39229	-0.14000
2.39366	-0.13000
2.39496	-0.12000
2.39618	-0.11000
2.39734	-0.10000
2.39842	-0.09000
2.39942	-0.08000
2.40000	-0.07385
2.40036	-0.07000
2.40122	-0.06000
2.40202	-0.05000
2.40274	-0.04000
2.40339	-0.03000
2.40396	-0.02000
2.40447	-0.01000
2.40490	0.00000
2.40527	0.01000
2.40556	0.02000
2.40578	0.03000
2.40594	0.04000
2.40602	0.05000
2.40603	0.06000
2.40596	0.07000
2.40583	0.08000
2.40563	0.09000
2.40536	0.10000
2.40501	0.11000
2.40460	0.12000
2.40411	0.13000
2.40355	0.14000
2.40292	0.15000
2.40222	0.16000
2.40145	0.17000
2.40061	0.18000
2.40000	0.18670
2.39970	0.19000
2.39871	0.20000
2.39766	0.21000
2.39653	0.22000
2.39533	0.23000
2.39405	0.24000
2.39271	0.25000
2.39129	0.26000
2.39000	0.26867
2.38980	0.27000
2.38824	0.28000
2.38660	0.29000
2.38489	0.30000
2.38311	0.31000
2.38125	0.32000
2.38000	0.32647
2.37932	0.33000
2.37731	0.34000
2.37523	0.35000
2.37307	0.36000
2.37084	0.37000
2.37000	0.37366
2.36854	0.38000
2.36615	0.39000
2.36369	0.40000
2.36116	0.41000
2.36000	0.41442
2.35854	0.42000
2.35585	0.43000
2.35308	0.44000
2.35023	0.45000
2.35000	0.45079
2.34730	0.46000
2.34429	0.47000
2.34121	0.48000
2.34000	0.48382
2.33804	0.49000
2.33479	0.50000
2.33146	0.51000
2.33000	0.51428
2.32804	0.52000
2.32455	0.53000
2.32097	0.54000
2.32000	0.54265
2.31730	0.55000
2.31356	0.56000
2.31000	0.56928
2.30972	0.57000
2.30580	0.58000
2.30179	0.59000
2.30000	0.59439
2.29770	0.60000
2.29351	0.61000
2.29000	0.61823
2.28924	0.62000
2.28488	0.63000
2.28042	0.64000
2.28000	0.64094
2.27588	0.65000
2.27124	0.66000
2.27000	0.66262
2.26650	0.67000
2.26168	0.68000
2.26000	0.68342
2.25675	0.69000
2.25173	0.70000
2.25000	0.70339
2.24661	0.71000
2.24139	0.72000
2.24000	0.72263
2.23607	0.73000
2.23066	0.74000
2.23000	0.74119
2.22513	0.75000
2.22000	0.75912
2.21950	0.76000
2.21377	0.77000
2.21000	0.77647
2.20793	0.78000
2.20198	0.79000
2.20000	0.79328
2.19592	0.80000
2.19000	0.80960
2.18975	0.81000
2.18346	0.82000
2.18000	0.82543
2.17706	0.83000
2.17055	0.84000
2.17000	0.84083
2.16391	0.85000
2.16000	0.85580
2.15715	0.86000
2.15028	0.87000
2.15000	0.87040
2.14327	0.88000
2.14000	0.88460
2.13614	0.89000
2.13000	0.89847
2.12888	0.90000
2.12149	0.91000
2.12000	0.91199
2.11396	0.92000
2.11000	0.92519
2.10630	0.93000
2.10000	0.93809
2.09850	0.94000
2.09055	0.95000
2.09000	0.95069
2.08246	0.96000
2.08000	0.96300
2.07422	0.97000
2.07000	0.97505
2.06583	0.98000
2.06000	0.98684
2.05728	0.99000
2.05000	0.99838
2.04858	1.00000
2.04000	1.00968
2.03972	1.01000
2.03068	1.02000
2.03000	1.02075
2.02148	1.03000
2.02000	1.03159
2.01210	1.04000
2.01000	1.04221
2.00254	1.05000
2.00000	1.05262
1.99279	1.06000
1.99000	1.06283
1.98286	1.07000
1.98000	1.07284
1.97273	1.08000
1.97000	1.08266
1.96240	1.09000
1.96000	1.09230
1.95187	1.10000
1.95000	1.10175
1.94112	1.11000
1.94000	1.11103
1.93015	1.12000
1.93000	1.12013
1.92000	1.12907
1.91894	1.13000
1.91000	1.13784
1.90750	1.14000
1.90000	1.14645
1.89582	1.15000
1.89000	1.15491
1.88389	1.16000
1.88000	1.16321
1.87169	1.17000
1.87000	1.17137
1.86000	1.17938
1.85922	1.18000
1.85000	1.18725
1.84646	1.19000
1.84000	1.19498
1.83340	1.20000
1.83000	1.20257
1.82005	1.21000
1.82000	1.21003
1.81000	1.21736
1.80634	1.22000
1.80000	1.22455
1.79231	1.23000
1.79000	1.23163
1.78000	1.23857
1.77792	1.24000
1.77000	1.24540
1.76315	1.25000
1.76000	1.25210
1.75000	1.25869
1.74798	1.26000
1.74000	1.26516
1.73240	1.27000
1.73000	1.27152
1.72000	1.27776
1.71636	1.28000
1.71000	1.28389
1.70000	1.28992
1.69986	1.29000
1.69000	1.29583
1.68283	1.30000
1.68000	1.30164
1.67000	1.30734
1.66527	1.31000
1.66000	1.31295
1.65000	1.31845
1.64713	1.32000
1.64000	1.32384
1.63000	1.32915
1.62836	1.33000
1.62000	1.33435
1.61000	1.33945
1.60891	1.34000
1.60000	1.34446
1.59000	1.34938
1.58871	1.35000


==> unifacfoci_1.dat <==
0.00000	0.00000
0.85000	0.00000


==> unifacfoci_2.dat <==
0.42500	0.47813
-0.12709	-0.47812
0.97709	-0.47813
0.42500	-0.15937


==> unifacfoci_3.dat <==
1.06250	0.00000
0.42500	0.63750
-0.21250	0.00000
0.42500	-0.63750


==> unifacpts_1.dat <==
1.29749	-0.66533
1.40058	0.81628
1.02917	0.67719
1.15780	-0.05849
1.03222	0.24831


==> unifacpts_2.dat <==
-0.77496	-0.06809
-0.55533	-0.20958
1.10565	-0.54313
1.31395	0.89390
0.33114	0.34688


==> unifacpts_3.dat <==
0.79957	0.63893
-0.00925	-0.75225
1.61311	-0.86498
1.66217	0.10269
0.00173	-0.92954
0.22697	0.92732
-0.34278	0.62441
-0.02593	-0.90052
0.25584	0.50619
1.02871	-0.19902


==> unifacqrys_1.dat <==
0.52378	0.01658
-0.05047	-0.51316
1.34010	0.73507


==> unifacqrys_2.dat <==
-0.51923	0.40778
-0.55867	0.83887
0.24672	-0.24570


==> unifacqrys_3.dat <==
-0.06925	-0.71112
-0.60373	-0.71686
-0.76029	0.21953
-0.47591	-0.89462
0.83724	0.20802

